Dynamic Mode Decomposition with Control Liouville Operators

This paper builds the theoretical foundations for dynamic mode decomposition (DMD) of control-affine dynamical systems by leveraging the theory of vector-valued reproducing kernel Hilbert spaces (RKHSs). Specifically, control Liouville operators and control occupation kernels are introduced to separate the drift dynamics from the input dynamics. A given feedback controller is represented through a multiplication operator and a composition of the control Liouville operator and the multiplication operator is used to express the nonlinear closed-loop system as a linear total derivative operator on RKHSs. A spectral decomposition of a finite-rank representation of the total derivative operator yields a DMD of the closed-loop system. The DMD generates a model that can be used to predict the trajectories of the closed-loop system. For a large class of systems, the total derivative operator is shown to be compact provided the domain and the range RKHSs are selected appropriately. The sequence of models, resulting from increasing-rank finite-rank representations of the compact total derivative operator, are shown to converge to the true system dynamics, provided sufficiently rich data are available. Numerical experiments are included to demonstrate the efficacy of the developed technique.

==> data/2LinkCLDMDError.dat <==
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.0000000e-02   2.5450946e-03  -4.5494758e-03   2.1397932e-02   2.5527212e-02
   1.0000000e-01   4.7698495e-03  -6.2056760e-03   2.9788074e-02   9.6878309e-03
   1.5000000e-01   6.7008062e-03  -7.4080726e-03   2.9747882e-02  -6.7205924e-03
   2.0000000e-01   8.2996923e-03  -8.5717585e-03   2.5469971e-02  -1.3384528e-02
   2.5000000e-01   9.5550785e-03  -9.6963038e-03   1.9801196e-02  -1.5058510e-02
   3.0000000e-01   1.0490211e-02  -1.0824121e-02   1.4249096e-02  -1.6265428e-02
   3.5000000e-01   1.1147571e-02  -1.2039844e-02   9.4693770e-03  -1.8603358e-02
   4.0000000e-01   1.1574740e-02  -1.3397280e-02   5.6344179e-03  -2.1472491e-02
   4.5000000e-01   1.1816328e-02  -1.4882819e-02   2.6927866e-03  -2.3507216e-02
   5.0000000e-01   1.1913048e-02  -1.6432252e-02   5.1223375e-04  -2.3722501e-02
   5.5000000e-01   1.1894357e-02  -1.7903984e-02  -9.4926861e-04  -2.2449178e-02
   6.0000000e-01   1.1790064e-02  -1.9203424e-02  -1.7980896e-03  -2.0044539e-02
   6.5000000e-01   1.1632498e-02  -2.0320471e-02  -2.2416353e-03  -1.6342145e-02
   7.0000000e-01   1.1441422e-02  -2.1217150e-02  -2.3285034e-03  -1.2299577e-02
   7.5000000e-01   1.1232772e-02  -2.1868563e-02  -2.1310630e-03  -8.4886182e-03
   8.0000000e-01   1.1021398e-02  -2.2287528e-02  -1.7470530e-03  -5.0826509e-03
   8.5000000e-01   1.0816499e-02  -2.2519044e-02  -1.2587438e-03  -2.1632371e-03
   9.0000000e-01   1.0622898e-02  -2.2583627e-02  -6.8961425e-04  -4.0678563e-05
   9.5000000e-01   1.0447721e-02  -2.2526379e-02  -1.3099257e-04   1.6460118e-03
   1.0000000e+00   1.0290876e-02  -2.2379309e-02   3.9278133e-04   2.8892339e-03
   1.0500000e+00   1.0150768e-02  -2.2159413e-02   8.9167710e-04   3.5254608e-03
   1.1000000e+00   1.0027963e-02  -2.1900384e-02   1.3251912e-03   3.8383120e-03
   1.1500000e+00   9.9195293e-03  -2.1619549e-02   1.6961391e-03   3.8581640e-03
   1.2000000e+00   9.8238631e-03  -2.1331806e-02   2.0021332e-03   3.6563883e-03
   1.2500000e+00   9.7384363e-03  -2.1048981e-02   2.2452984e-03   3.3106935e-03
   1.3000000e+00   9.6608581e-03  -2.0778519e-02   2.4321449e-03   2.8668530e-03
   1.3500000e+00   9.5894229e-03  -2.0526158e-02   2.5663489e-03   2.3819458e-03
   1.4000000e+00   9.5216653e-03  -2.0293765e-02   2.6583710e-03   1.8816255e-03
   1.4500000e+00   9.4563213e-03  -2.0082735e-02   2.7138342e-03   1.3923236e-03
   1.5000000e+00   9.3921933e-03  -1.9893058e-02   2.7384758e-03   9.3878300e-04
   1.5500000e+00   9.3278156e-03  -1.9722793e-02   2.7408551e-03   5.2704312e-04
   1.6000000e+00   9.2625461e-03  -1.9570492e-02   2.7258161e-03   1.6311971e-04
   1.6500000e+00   9.1959452e-03  -1.9434345e-02   2.6972429e-03  -1.4699851e-04
   1.7000000e+00   9.1274356e-03  -1.9311666e-02   2.6601941e-03  -4.0605413e-04
   1.7500000e+00   9.0567059e-03  -1.9200229e-02   2.6184189e-03  -6.1865452e-04
   1.8000000e+00   8.9837380e-03  -1.9098135e-02   2.5739869e-03  -7.8705895e-04
   1.8500000e+00   8.9084821e-03  -1.9003344e-02   2.5291720e-03  -9.1676020e-04
   1.9000000e+00   8.8309717e-03  -1.8914129e-02   2.4856507e-03  -1.0133155e-03
   1.9500000e+00   8.7513437e-03  -1.8829087e-02   2.4443697e-03  -1.0816671e-03
   2.0000000e+00   8.6697483e-03  -1.8746999e-02   2.4060391e-03  -1.1267213e-03
   2.0500000e+00   8.5863244e-03  -1.8666739e-02   2.3712705e-03  -1.1533250e-03
   2.1000000e+00   8.5012664e-03  -1.8587501e-02   2.3401920e-03  -1.1655547e-03
   2.1500000e+00   8.4147687e-03  -1.8508773e-02   2.3126866e-03  -1.1663784e-03
   2.2000000e+00   8.3269955e-03  -1.8430017e-02   2.2887217e-03  -1.1589053e-03
   2.2500000e+00   8.2381120e-03  -1.8350731e-02   2.2681915e-03  -1.1462978e-03
   2.3000000e+00   8.1482780e-03  -1.8270806e-02   2.2507112e-03  -1.1299331e-03
   2.3500000e+00   8.0576305e-03  -1.8190163e-02   2.2359384e-03  -1.1109663e-03
   2.4000000e+00   7.9662948e-03  -1.8108587e-02   2.2236459e-03  -1.0912446e-03
   2.4500000e+00   7.8743894e-03  -1.8026000e-02   2.2135184e-03  -1.0719582e-03
   2.5000000e+00   7.7819974e-03  -1.7942502e-02   2.2052239e-03  -1.0532117e-03
   2.5500000e+00   7.6891905e-03  -1.7858163e-02   2.1984867e-03  -1.0351857e-03
   2.6000000e+00   7.5960483e-03  -1.7772967e-02   2.1930608e-03  -1.0186062e-03
   2.6500000e+00   7.5026399e-03  -1.7686945e-02   2.1886970e-03  -1.0038881e-03
   2.7000000e+00   7.4089987e-03  -1.7600209e-02   2.1852021e-03  -9.9077594e-04
   2.7500000e+00   7.3151458e-03  -1.7512856e-02   2.1824341e-03  -9.7898907e-04
   2.8000000e+00   7.2211117e-03  -1.7424939e-02   2.1802528e-03  -9.6855763e-04
   2.8500000e+00   7.1269392e-03  -1.7336506e-02   2.1784813e-03  -9.5964332e-04
   2.9000000e+00   7.0326532e-03  -1.7247630e-02   2.1769822e-03  -9.5212514e-04
   2.9500000e+00   6.9382534e-03  -1.7158372e-02   2.1757039e-03  -9.4572269e-04
   3.0000000e+00   6.8437359e-03  -1.7068779e-02   2.1746209e-03  -9.4020078e-04
   3.0500000e+00   6.7490971e-03  -1.6978871e-02   2.1737325e-03  -9.3556022e-04
   3.1000000e+00   6.6543525e-03  -1.6888672e-02   2.1729720e-03  -9.3190221e-04
   3.1500000e+00   6.5595239e-03  -1.6798248e-02   2.1722278e-03  -9.2908596e-04
   3.2000000e+00   6.4646135e-03  -1.6707656e-02   2.1714483e-03  -9.2682014e-04
   3.2500000e+00   6.3696181e-03  -1.6616941e-02   2.1705653e-03  -9.2438929e-04
   3.3000000e+00   6.2745313e-03  -1.6526119e-02   2.1695687e-03  -9.2152210e-04
   3.3500000e+00   6.1793433e-03  -1.6435172e-02   2.1685090e-03  -9.1841597e-04
   3.4000000e+00   6.0840412e-03  -1.6344052e-02   2.1674973e-03  -9.1573700e-04
   3.4500000e+00   5.9886228e-03  -1.6252728e-02   2.1666106e-03  -9.1419352e-04
   3.5000000e+00   5.8931073e-03  -1.6161254e-02   2.1657697e-03  -9.1366442e-04
   3.5500000e+00   5.7974937e-03  -1.6069700e-02   2.1648348e-03  -9.1276711e-04
   3.6000000e+00   5.7017768e-03  -1.5978060e-02   2.1638105e-03  -9.1151527e-04
   3.6500000e+00   5.6059511e-03  -1.5886299e-02   2.1627887e-03  -9.1056181e-04
   3.7000000e+00   5.5100177e-03  -1.5794441e-02   2.1617296e-03  -9.0951948e-04
   3.7500000e+00   5.4139754e-03  -1.5702490e-02   2.1606263e-03  -9.0831963e-04
   3.8000000e+00   5.3178204e-03  -1.5610421e-02   2.1595294e-03  -9.0736175e-04
   3.8500000e+00   5.2215532e-03  -1.5518247e-02   2.1584191e-03  -9.0643127e-04
   3.9000000e+00   5.1251749e-03  -1.5425987e-02   2.1572603e-03  -9.0520529e-04
   3.9500000e+00   5.0286843e-03  -1.5333638e-02   2.1560607e-03  -9.0373276e-04
   4.0000000e+00   4.9320781e-03  -1.5241171e-02   2.1548717e-03  -9.0244213e-04
   4.0500000e+00   4.8353480e-03  -1.5148518e-02   2.1538305e-03  -9.0248073e-04
   4.1000000e+00   4.7385015e-03  -1.5055752e-02   2.1527993e-03  -9.0264977e-04
   4.1500000e+00   4.6415490e-03  -1.4962970e-02   2.1515795e-03  -9.0125901e-04
   4.2000000e+00   4.5444916e-03  -1.4870185e-02   2.1501490e-03  -8.9812080e-04
   4.2500000e+00   4.4473201e-03  -1.4777316e-02   2.1486624e-03  -8.9455079e-04
   4.3000000e+00   4.3500163e-03  -1.4684198e-02   2.1474443e-03  -8.9330529e-04
   4.3500000e+00   4.2525846e-03  -1.4590873e-02   2.1464209e-03  -8.9369727e-04
   4.4000000e+00   4.1550446e-03  -1.4497523e-02   2.1452258e-03  -8.9265383e-04
   4.4500000e+00   4.0573910e-03  -1.4404101e-02   2.1439522e-03  -8.9096565e-04
   4.5000000e+00   3.9596137e-03  -1.4310517e-02   2.1427770e-03  -8.9013049e-04
   4.5500000e+00   3.8617203e-03  -1.4216839e-02   2.1415621e-03  -8.8897439e-04
   4.6000000e+00   3.7637102e-03  -1.4123066e-02   2.1403156e-03  -8.8756084e-04
   4.6500000e+00   3.6655795e-03  -1.4029163e-02   2.1391022e-03  -8.8643766e-04
   4.7000000e+00   3.5673300e-03  -1.3935145e-02   2.1378888e-03  -8.8533556e-04
   4.7500000e+00   3.4689634e-03  -1.3841034e-02   2.1366377e-03  -8.8392823e-04
   4.8000000e+00   3.3704790e-03  -1.3746821e-02   2.1353627e-03  -8.8232494e-04
   4.8500000e+00   3.2718728e-03  -1.3652472e-02   2.1341363e-03  -8.8112563e-04
   4.9000000e+00   3.1731410e-03  -1.3557953e-02   2.1330178e-03  -8.8086171e-04
   4.9500000e+00   3.0742921e-03  -1.3463344e-02   2.1318433e-03  -8.8017506e-04
   5.0000000e+00   2.9753317e-03  -1.3368698e-02   2.1305124e-03  -8.7819123e-04
   5.0500000e+00   2.8762577e-03  -1.3273996e-02   2.1290705e-03  -8.7526092e-04
   5.1000000e+00   2.7770595e-03  -1.3179145e-02   2.1277083e-03  -8.7295997e-04
   5.1500000e+00   2.6777284e-03  -1.3084064e-02   2.1265725e-03  -8.7259559e-04
   5.2000000e+00   2.5782782e-03  -1.2988880e-02   2.1253954e-03  -8.7196877e-04
   5.2500000e+00   2.4787142e-03  -1.2893645e-02   2.1240932e-03  -8.7028694e-04
   5.3000000e+00   2.3790280e-03  -1.2798285e-02   2.1228234e-03  -8.6882879e-04
   5.3500000e+00   2.2792176e-03  -1.2702781e-02   2.1215999e-03  -8.6782843e-04
   5.4000000e+00   2.1792879e-03  -1.2607179e-02   2.1203373e-03  -8.6652289e-04
   5.4500000e+00   2.0792375e-03  -1.2511470e-02   2.1190633e-03  -8.6510638e-04
   5.5000000e+00   1.9790641e-03  -1.2415632e-02   2.1178132e-03  -8.6390308e-04
   5.5500000e+00   1.8787685e-03  -1.2319675e-02   2.1165625e-03  -8.6274281e-04
   5.6000000e+00   1.7783529e-03  -1.2223620e-02   2.1152733e-03  -8.6127757e-04
   5.6500000e+00   1.6778160e-03  -1.2127459e-02   2.1139699e-03  -8.5968042e-04
   5.7000000e+00   1.5771533e-03  -1.2031150e-02   2.1127380e-03  -8.5864618e-04
   5.7500000e+00   1.4763651e-03  -1.1934698e-02   2.1115470e-03  -8.5802018e-04
   5.8000000e+00   1.3754565e-03  -1.1838149e-02   2.1102948e-03  -8.5698628e-04
   5.8500000e+00   1.2744321e-03  -1.1741549e-02   2.1089092e-03  -8.5484882e-04
   5.9000000e+00   1.1732876e-03  -1.1644862e-02   2.1074819e-03  -8.5228815e-04
   5.9500000e+00   1.0720137e-03  -1.1548004e-02   2.1061864e-03  -8.5073068e-04
   6.0000000e+00   9.7061166e-04  -1.1450984e-02   2.1049530e-03  -8.4982227e-04
   6.0500000e+00   8.6908648e-04  -1.1353852e-02   2.1036872e-03  -8.4875852e-04
   6.1000000e+00   7.6743952e-04  -1.1256622e-02   2.1023956e-03  -8.4741515e-04
   6.1500000e+00   6.6566971e-04  -1.1159287e-02   2.1010892e-03  -8.4590937e-04
   6.2000000e+00   5.6377364e-04  -1.1061815e-02   2.0998029e-03  -8.4466059e-04
   6.2500000e+00   4.6175331e-04  -1.0964227e-02   2.0985097e-03  -8.4337329e-04
   6.3000000e+00   3.5960846e-04  -1.0866522e-02   2.0972199e-03  -8.4208585e-04
   6.3500000e+00   2.5733933e-04  -1.0768705e-02   2.0959160e-03  -8.4070148e-04
   6.4000000e+00   1.5494463e-04  -1.0670764e-02   2.0946101e-03  -8.3936349e-04
   6.4500000e+00   5.2425427e-05  -1.0572711e-02   2.0932890e-03  -8.3790970e-04
   6.5000000e+00  -5.0220512e-05  -1.0474528e-02   2.0920012e-03  -8.3668908e-04
   6.5500000e+00  -1.5299307e-04  -1.0376218e-02   2.0907348e-03  -8.3563295e-04
   6.6000000e+00  -2.5589044e-04  -1.0277797e-02   2.0894309e-03  -8.3436351e-04
   6.6500000e+00  -3.5891248e-04  -1.0179268e-02   2.0880802e-03  -8.3281645e-04
   6.7000000e+00  -4.6205795e-04  -1.0080645e-02   2.0866829e-03  -8.3085639e-04
   6.7500000e+00  -5.6533217e-04  -9.9818831e-03   2.0853567e-03  -8.2935034e-04
   6.8000000e+00  -6.6873176e-04  -9.8830134e-03   2.0840111e-03  -8.2766477e-04
   6.8500000e+00  -7.7225940e-04  -9.7840107e-03   2.0826598e-03  -8.2608127e-04
   6.9000000e+00  -8.7591805e-04  -9.6848503e-03   2.0813686e-03  -8.2507508e-04
   6.9500000e+00  -9.7970305e-04  -9.5855787e-03   2.0800755e-03  -8.2398261e-04
   7.0000000e+00  -1.0836112e-03  -9.4862255e-03   2.0787067e-03  -8.2224611e-04
   7.0500000e+00  -1.1876492e-03  -9.3867309e-03   2.0773632e-03  -8.2080053e-04
   7.1000000e+00  -1.2918173e-03  -9.2870943e-03   2.0760616e-03  -8.1971228e-04
   7.1500000e+00  -1.3961118e-03  -9.1873512e-03   2.0747341e-03  -8.1839426e-04
   7.2000000e+00  -1.5005326e-03  -9.0875049e-03   2.0733652e-03  -8.1675648e-04
   7.2500000e+00  -1.6050830e-03  -8.9875252e-03   2.0720082e-03  -8.1527809e-04
   7.3000000e+00  -1.7097640e-03  -8.8874068e-03   2.0706881e-03  -8.1409991e-04
   7.3500000e+00  -1.8145750e-03  -8.7871552e-03   2.0694023e-03  -8.1316153e-04
   7.4000000e+00  -1.9195116e-03  -8.6868134e-03   2.0680461e-03  -8.1166533e-04
   7.4500000e+00  -2.0245750e-03  -8.5863711e-03   2.0666240e-03  -8.0972253e-04
   7.5000000e+00  -2.1297697e-03  -8.4857874e-03   2.0652212e-03  -8.0803063e-04
   7.5500000e+00  -2.2350977e-03  -8.3850484e-03   2.0639045e-03  -8.0697234e-04
   7.6000000e+00  -2.3405538e-03  -8.2842046e-03   2.0625712e-03  -8.0568945e-04
   7.6500000e+00  -2.4461338e-03  -8.1832936e-03   2.0611188e-03  -8.0344318e-04
   7.7000000e+00  -2.5518472e-03  -8.0822300e-03   2.0597033e-03  -8.0161117e-04
   7.7500000e+00  -2.6577027e-03  -7.9809340e-03   2.0584869e-03  -8.0154567e-04
   7.8000000e+00  -2.7636840e-03  -7.8795610e-03   2.0571850e-03  -8.0072949e-04
   7.8500000e+00  -2.8697850e-03  -7.7781668e-03   2.0557010e-03  -7.9828003e-04
   7.9000000e+00  -2.9760151e-03  -7.6766682e-03   2.0541878e-03  -7.9554241e-04
   7.9500000e+00  -3.0823896e-03  -7.5749234e-03   2.0528808e-03  -7.9471860e-04
   8.0000000e+00  -3.1888971e-03  -7.4730391e-03   2.0515882e-03  -7.9409278e-04
   8.0500000e+00  -3.2955281e-03  -7.3711064e-03   2.0501584e-03  -7.9224693e-04
   8.1000000e+00  -3.4022890e-03  -7.2690685e-03   2.0486991e-03  -7.9011331e-04
   8.1500000e+00  -3.5091921e-03  -7.1668121e-03   2.0474145e-03  -7.8951122e-04
   8.2000000e+00  -3.6162257e-03  -7.0644479e-03   2.0460908e-03  -7.8860348e-04
   8.2500000e+00  -3.7233849e-03  -6.9620207e-03   2.0446346e-03  -7.8662236e-04
   8.3000000e+00  -3.8306752e-03  -6.8594837e-03   2.0431336e-03  -7.8432919e-04
   8.3500000e+00  -3.9381040e-03  -6.7567698e-03   2.0417396e-03  -7.8291930e-04
   8.4000000e+00  -4.0456693e-03  -6.6538999e-03   2.0404201e-03  -7.8207395e-04
   8.4500000e+00  -4.1533635e-03  -6.5509455e-03   2.0390084e-03  -7.8049852e-04
   8.5000000e+00  -4.2611895e-03  -6.4478802e-03   2.0375519e-03  -7.7861450e-04
   8.5500000e+00  -4.3691550e-03  -6.3446367e-03   2.0361984e-03  -7.7760332e-04
   8.6000000e+00  -4.4772535e-03  -6.2412754e-03   2.0348273e-03  -7.7644694e-04
   8.6500000e+00  -4.5854819e-03  -6.1378271e-03   2.0333765e-03  -7.7462408e-04
   8.7000000e+00  -4.6938438e-03  -6.0342611e-03   2.0319089e-03  -7.7265389e-04
   8.7500000e+00  -4.8023450e-03  -5.9305246e-03   2.0305204e-03  -7.7138763e-04
   8.8000000e+00  -4.9109862e-03  -5.8266130e-03   2.0292022e-03  -7.7083108e-04
   8.8500000e+00  -5.0197580e-03  -5.7226152e-03   2.0278026e-03  -7.6958685e-04
   8.9000000e+00  -5.1286577e-03  -5.6185575e-03   2.0262879e-03  -7.6728196e-04
   8.9500000e+00  -5.2376927e-03  -5.5143765e-03   2.0247839e-03  -7.6497798e-04
   9.0000000e+00  -5.3468711e-03  -5.4099950e-03   2.0233984e-03  -7.6379431e-04
   9.0500000e+00  -5.4561908e-03  -5.3054333e-03   2.0220709e-03  -7.6331095e-04
   9.1000000e+00  -5.5656373e-03  -5.2008300e-03   2.0205756e-03  -7.6139041e-04
   9.1500000e+00  -5.6752135e-03  -5.0961609e-03   2.0189869e-03  -7.5853822e-04
   9.2000000e+00  -5.7849346e-03  -4.9912864e-03   2.0175579e-03  -7.5699968e-04
   9.2500000e+00  -5.8947993e-03  -4.8862191e-03   2.0162164e-03  -7.5638357e-04
   9.3000000e+00  -6.0047943e-03  -4.7810846e-03   2.0147476e-03  -7.5471310e-04
   9.3500000e+00  -6.1149256e-03  -4.6758305e-03   2.0132736e-03  -7.5293377e-04
   9.4000000e+00  -6.2251983e-03  -4.5704099e-03   2.0118645e-03  -7.5174241e-04
   9.4500000e+00  -6.3356075e-03  -4.4648691e-03   2.0104250e-03  -7.5034786e-04
   9.5000000e+00  -6.4461526e-03  -4.3592181e-03   2.0089460e-03  -7.4862113e-04
   9.5500000e+00  -6.5568373e-03  -4.2534224e-03   2.0074998e-03  -7.4715408e-04
   9.6000000e+00  -6.6676621e-03  -4.1474805e-03   2.0060737e-03  -7.4590997e-04
   9.6500000e+00  -6.7786237e-03  -4.0414239e-03   2.0046072e-03  -7.4436681e-04
   9.7000000e+00  -6.8897220e-03  -3.9352558e-03   2.0031018e-03  -7.4249806e-04
   9.7500000e+00  -7.0009614e-03  -3.8289384e-03   2.0016413e-03  -7.4097017e-04
   9.8000000e+00  -7.1123435e-03  -3.7224567e-03   2.0002417e-03  -7.3997892e-04
   9.8500000e+00  -7.2238653e-03  -3.6158412e-03   1.9988213e-03  -7.3893132e-04
   9.9000000e+00  -7.3355210e-03  -3.5091469e-03   1.9972858e-03  -7.3695950e-04
   9.9500000e+00  -7.4473128e-03  -3.4023560e-03   1.9956929e-03  -7.3444586e-04
   1.0000000e+01  -7.5592488e-03  -3.2953970e-03   1.9941955e-03  -7.3262799e-04
   1.0050000e+01  -7.6713285e-03  -3.1882752e-03   1.9927382e-03  -7.3124564e-04
   1.0100000e+01  -7.7835500e-03  -3.0810069e-03   1.9912770e-03  -7.2997690e-04
   1.0150000e+01  -7.8959105e-03  -2.9736240e-03   1.9897889e-03  -7.2844138e-04
   1.0200000e+01  -8.0084111e-03  -2.8661178e-03   1.9882956e-03  -7.2679816e-04
   1.0250000e+01  -8.1210540e-03  -2.7584688e-03   1.9868044e-03  -7.2525271e-04
   1.0300000e+01  -8.2338387e-03  -2.6506822e-03   1.9853097e-03  -7.2373445e-04
   1.0350000e+01  -8.3467655e-03  -2.5427604e-03   1.9838255e-03  -7.2227146e-04
   1.0400000e+01  -8.4598336e-03  -2.4347105e-03   1.9823301e-03  -7.2071611e-04
   1.0450000e+01  -8.5730443e-03  -2.3265225e-03   1.9808273e-03  -7.1916970e-04
   1.0500000e+01  -8.6863968e-03  -2.2182054e-03   1.9793060e-03  -7.1750811e-04
   1.0550000e+01  -8.7998926e-03  -2.1097486e-03   1.9778031e-03  -7.1596579e-04
   1.0600000e+01  -8.9135328e-03  -2.0011439e-03   1.9763351e-03  -7.1468015e-04
   1.0650000e+01  -9.0273149e-03  -1.8924151e-03   1.9748289e-03  -7.1315046e-04
   1.0700000e+01  -9.1412400e-03  -1.7835528e-03   1.9732909e-03  -7.1148673e-04
   1.0750000e+01  -9.2553069e-03  -1.6745721e-03   1.9717177e-03  -7.0953449e-04
   1.0800000e+01  -9.3695207e-03  -1.5654293e-03   1.9702298e-03  -7.0815271e-04
   1.0850000e+01  -9.4838793e-03  -1.4561452e-03   1.9687683e-03  -7.0692542e-04
   1.0900000e+01  -9.5983777e-03  -1.3467645e-03   1.9671880e-03  -7.0488287e-04
   1.0950000e+01  -9.7130220e-03  -1.2372317e-03   1.9655855e-03  -7.0290429e-04
   1.1000000e+01  -9.8278148e-03  -1.1275305e-03   1.9640707e-03  -7.0155498e-04
   1.1050000e+01  -9.9427522e-03  -1.0176987e-03   1.9625970e-03  -7.0030916e-04
   1.1100000e+01  -1.0057825e-02  -9.0782268e-04   1.9609299e-03  -6.9747545e-04
   1.1150000e+01  -1.0173048e-02  -7.9775494e-04   1.9593184e-03  -6.9535744e-04
   1.1200000e+01  -1.0288428e-02  -6.8745331e-04   1.9578985e-03  -6.9486051e-04
   1.1250000e+01  -1.0403948e-02  -5.7707118e-04   1.9563825e-03  -6.9347410e-04
   1.1300000e+01  -1.0519608e-02  -4.6661188e-04   1.9547462e-03  -6.9107302e-04
   1.1350000e+01  -1.0635420e-02  -3.5595006e-04   1.9532176e-03  -6.8967832e-04
   1.1400000e+01  -1.0751381e-02  -2.4513662e-04   1.9517150e-03  -6.8850778e-04
   1.1450000e+01  -1.0867485e-02  -1.3421978e-04   1.9501428e-03  -6.8675130e-04
   1.1500000e+01  -1.0983736e-02  -2.3170523e-05   1.9485506e-03  -6.8486287e-04
   1.1550000e+01  -1.1100137e-02   8.8050246e-05   1.9470183e-03  -6.8350489e-04
   1.1600000e+01  -1.1216687e-02   1.9941256e-04   1.9454936e-03  -6.8220007e-04
   1.1650000e+01  -1.1333381e-02   3.1088577e-04   1.9439069e-03  -6.8039925e-04
   1.1700000e+01  -1.1450222e-02   4.2248472e-04   1.9422806e-03  -6.7832175e-04
   1.1750000e+01  -1.1567214e-02   5.3425181e-04   1.9407002e-03  -6.7668191e-04
   1.1800000e+01  -1.1684360e-02   6.4620340e-04   1.9392231e-03  -6.7584782e-04
   1.1850000e+01  -1.1801653e-02   7.5828088e-04   1.9377246e-03  -6.7480153e-04
   1.1900000e+01  -1.1919087e-02   8.7042472e-04   1.9360588e-03  -6.7243731e-04
   1.1950000e+01  -1.2036667e-02   9.8267809e-04   1.9343015e-03  -6.6943862e-04
   1.2000000e+01  -1.2154406e-02   1.0951616e-03   1.9327087e-03  -6.6789047e-04
   1.2050000e+01  -1.2272306e-02   1.2078813e-03   1.9313455e-03  -6.6809497e-04
   1.2100000e+01  -1.2390344e-02   1.3206434e-03   1.9297924e-03  -6.6666544e-04
   1.2150000e+01  -1.2508518e-02   1.4334063e-03   1.9279352e-03  -6.6278245e-04
   1.2200000e+01  -1.2626848e-02   1.5463646e-03   1.9261619e-03  -6.5971405e-04
   1.2250000e+01  -1.2745352e-02   1.6596694e-03   1.9247949e-03  -6.6007841e-04
   1.2300000e+01  -1.2863998e-02   1.7730401e-03   1.9232757e-03  -6.5916084e-04
   1.2350000e+01  -1.2982782e-02   1.8864332e-03   1.9215303e-03  -6.5627804e-04
   1.2400000e+01  -1.3101722e-02   2.0000023e-03   1.9198553e-03  -6.5397069e-04
   1.2450000e+01  -1.3220823e-02   2.1138089e-03   1.9183322e-03  -6.5311386e-04
   1.2500000e+01  -1.3340073e-02   2.2277194e-03   1.9167298e-03  -6.5159449e-04
   1.2550000e+01  -1.3459472e-02   2.3417436e-03   1.9150777e-03  -6.4961383e-04
   1.2600000e+01  -1.3579026e-02   2.4559420e-03   1.9134790e-03  -6.4811926e-04
   1.2650000e+01  -1.3698734e-02   2.5702878e-03   1.9118755e-03  -6.4663951e-04
   1.2700000e+01  -1.3818592e-02   2.6847521e-03   1.9102181e-03  -6.4472030e-04
   1.2750000e+01  -1.3938603e-02   2.7993599e-03   1.9085595e-03  -6.4279087e-04
   1.2800000e+01  -1.4058773e-02   2.9141600e-03   1.9069952e-03  -6.4166027e-04
   1.2850000e+01  -1.4179097e-02   3.0291003e-03   1.9054141e-03  -6.4042512e-04
   1.2900000e+01  -1.4299569e-02   3.1441375e-03   1.9037257e-03  -6.3833877e-04
   1.2950000e+01  -1.4420192e-02   3.2592868e-03   1.9019626e-03  -6.3566349e-04
   1.3000000e+01  -1.4540974e-02   3.3746221e-03   1.9002803e-03  -6.3366945e-04
   1.3050000e+01  -1.4661920e-02   3.4901844e-03   1.8987588e-03  -6.3303840e-04
   1.3100000e+01  -1.4783017e-02   3.6058564e-03   1.8971563e-03  -6.3176575e-04
   1.3150000e+01  -1.4904262e-02   3.7216059e-03   1.8954168e-03  -6.2933844e-04
   1.3200000e+01  -1.5025662e-02   3.8374989e-03   1.8936842e-03  -6.2691140e-04
   1.3250000e+01  -1.5147223e-02   3.9535777e-03   1.8920174e-03  -6.2509646e-04
   1.3300000e+01  -1.5268944e-02   4.0698447e-03   1.8904040e-03  -6.2386594e-04
   1.3350000e+01  -1.5390818e-02   4.1862324e-03   1.8887401e-03  -6.2220041e-04
   1.3400000e+01  -1.5512848e-02   4.3027521e-03   1.8870586e-03  -6.2032647e-04
   1.3450000e+01  -1.5635036e-02   4.4194329e-03   1.8853919e-03  -6.1863377e-04
   1.3500000e+01  -1.5757382e-02   4.5362669e-03   1.8837191e-03  -6.1696736e-04
   1.3550000e+01  -1.5879884e-02   4.6532305e-03   1.8820082e-03  -6.1498546e-04
   1.3600000e+01  -1.6002545e-02   4.7703594e-03   1.8803400e-03  -6.1332395e-04
   1.3650000e+01  -1.6125368e-02   4.8876687e-03   1.8787298e-03  -6.1217690e-04
   1.3700000e+01  -1.6248346e-02   5.0051029e-03   1.8770534e-03  -6.1055634e-04
   1.3750000e+01  -1.6371477e-02   5.1226367e-03   1.8752660e-03  -6.0805848e-04
   1.3800000e+01  -1.6494767e-02   5.2403135e-03   1.8734680e-03  -6.0546263e-04
   1.3850000e+01  -1.6618223e-02   5.3582098e-03   1.8718226e-03  -6.0409346e-04
   1.3900000e+01  -1.6741841e-02   5.4762839e-03   1.8702123e-03  -6.0311550e-04
   1.3950000e+01  -1.6865615e-02   5.5944677e-03   1.8685068e-03  -6.0140313e-04
   1.4000000e+01  -1.6989546e-02   5.7127731e-03   1.8667558e-03  -5.9925424e-04
   1.4050000e+01  -1.7113636e-02   5.8312208e-03   1.8650003e-03  -5.9701202e-04
   1.4100000e+01  -1.7237887e-02   5.9498295e-03   1.8632473e-03  -5.9487360e-04
   1.4150000e+01  -1.7362307e-02   6.0686644e-03   1.8616081e-03  -5.9386165e-04
   1.4200000e+01  -1.7486889e-02   6.1876560e-03   1.8599847e-03  -5.9295982e-04
   1.4250000e+01  -1.7611623e-02   6.3067166e-03   1.8582204e-03  -5.9076106e-04
   1.4300000e+01  -1.7736512e-02   6.4258652e-03   1.8563358e-03  -5.8751750e-04
   1.4350000e+01  -1.7861571e-02   6.5452441e-03   1.8545707e-03  -5.8544971e-04
   1.4400000e+01  -1.7986801e-02   6.6648575e-03   1.8529507e-03  -5.8469155e-04
   1.4450000e+01  -1.8112190e-02   6.7845913e-03   1.8512887e-03  -5.8347787e-04
   1.4500000e+01  -1.8237734e-02   6.9044091e-03   1.8494911e-03  -5.8111411e-04
   1.4550000e+01  -1.8363442e-02   7.0243948e-03   1.8476881e-03  -5.7886675e-04
   1.4600000e+01  -1.8489314e-02   7.1445395e-03   1.8458857e-03  -5.7667386e-04
   1.4650000e+01  -1.8615354e-02   7.2648690e-03   1.8441678e-03  -5.7509177e-04
   1.4700000e+01  -1.8741557e-02   7.3853571e-03   1.8424579e-03  -5.7358388e-04
   1.4750000e+01  -1.8867923e-02   7.5059856e-03   1.8406966e-03  -5.7175424e-04
   1.4800000e+01  -1.8994452e-02   7.6267575e-03   1.8389090e-03  -5.6972383e-04
   1.4850000e+01  -1.9121147e-02   7.7477013e-03   1.8371659e-03  -5.6802299e-04
   1.4900000e+01  -1.9248006e-02   7.8687909e-03   1.8353951e-03  -5.6613247e-04
   1.4950000e+01  -1.9375030e-02   7.9900350e-03   1.8336093e-03  -5.6418057e-04
   1.5000000e+01  -1.9502221e-02   8.1114427e-03   1.8318388e-03  -5.6236256e-04


==> data/2LinkCLDMDErrorDirect.dat <==
   0.0000000e+00  -3.6443576e-05   1.5259924e-05   1.7769558e-03  -3.7917346e-04
   5.0000000e-02  -4.2035068e-04   1.3998783e-02  -2.7186820e-02   4.9913816e-01
   1.0000000e-01  -1.3149149e-03   3.8724651e-02  -1.9892413e-02   4.8343493e-01
   1.5000000e-01  -1.6886347e-03   5.7823673e-02  -5.5862352e-03   3.0180976e-01
   2.0000000e-01  -1.5005086e-03   6.7476413e-02   4.6369960e-03   1.1078741e-01
   2.5000000e-01  -1.0116414e-03   6.8713794e-02   8.6188850e-03  -3.7925183e-02
   3.0000000e-01  -4.9855121e-04   6.3935454e-02   7.4435345e-03  -1.3494561e-01
   3.5000000e-01  -1.6154041e-04   5.5580941e-02   2.9674089e-03  -1.8574575e-01
   4.0000000e-01  -1.1276088e-04   4.5698397e-02  -3.0707128e-03  -2.0026855e-01
   4.5000000e-01  -3.8796798e-04   3.5811001e-02  -9.3423785e-03  -1.8888172e-01
   5.0000000e-01  -9.6954648e-04   2.6952982e-02  -1.4916463e-02  -1.6135916e-01
   5.5000000e-01  -1.8041930e-03   1.9706452e-02  -1.9262012e-02  -1.2578624e-01
   6.0000000e-01  -2.8220932e-03   1.4310331e-02  -2.2152669e-02  -8.8415720e-02
   6.5000000e-01  -3.9493037e-03   1.0740276e-02  -2.3603688e-02  -5.3504171e-02
   7.0000000e-01  -5.1150377e-03   8.7674661e-03  -2.3811547e-02  -2.3447672e-02
   7.5000000e-01  -6.2638165e-03   8.1386016e-03  -2.2989545e-02   2.9841089e-04
   8.0000000e-01  -7.3512291e-03   8.5376663e-03  -2.1408358e-02   1.7475256e-02
   8.5000000e-01  -8.3478875e-03   9.6329722e-03  -1.9325190e-02   2.8424902e-02
   9.0000000e-01  -9.2338954e-03   1.1137154e-02  -1.6978817e-02   3.3989989e-02
   9.5000000e-01  -1.0000352e-02   1.2807329e-02  -1.4562633e-02   3.5175850e-02
   1.0000000e+00  -1.0649568e-02   1.4450624e-02  -1.2205268e-02   3.2891262e-02
   1.0500000e+00  -1.1186688e-02   1.5920697e-02  -1.0018306e-02   2.8189705e-02
   1.1000000e+00  -1.1622327e-02   1.7121237e-02  -8.0669621e-03   2.1973977e-02
   1.1500000e+00  -1.1970072e-02   1.7997944e-02  -6.3831316e-03   1.5015384e-02
   1.2000000e+00  -1.2243036e-02   1.8531023e-02  -4.9821986e-03   7.9758980e-03
   1.2500000e+00  -1.2455563e-02   1.8729836e-02  -3.8543901e-03   1.3495557e-03
   1.3000000e+00  -1.2620615e-02   1.8624384e-02  -2.9794347e-03  -4.5030865e-03
   1.3500000e+00  -1.2749929e-02   1.8259248e-02  -2.3279413e-03  -9.3502549e-03
   1.4000000e+00  -1.2853829e-02   1.7687616e-02  -1.8648957e-03  -1.3071875e-02
   1.4500000e+00  -1.2940268e-02   1.6965527e-02  -1.5560580e-03  -1.5643797e-02
   1.5000000e+00  -1.3015960e-02   1.6148849e-02  -1.3658504e-03  -1.7114221e-02
   1.5500000e+00  -1.3085825e-02   1.5289371e-02  -1.2618115e-03  -1.7586444e-02
   1.6000000e+00  -1.3152934e-02   1.4432105e-02  -1.2167875e-03  -1.7201185e-02
   1.6500000e+00  -1.3219483e-02   1.3615316e-02  -1.2061882e-03  -1.6120321e-02
   1.7000000e+00  -1.3286525e-02   1.2868833e-02  -1.2105358e-03  -1.4513496e-02
   1.7500000e+00  -1.3354086e-02   1.2213535e-02  -1.2160514e-03  -1.2546131e-02
   1.8000000e+00  -1.3421814e-02   1.1662998e-02  -1.2121696e-03  -1.0373081e-02
   1.8500000e+00  -1.3488943e-02   1.1223512e-02  -1.1923195e-03  -8.1314696e-03
   1.9000000e+00  -1.3554443e-02   1.0894896e-02  -1.1535248e-03  -5.9362629e-03
   1.9500000e+00  -1.3617280e-02   1.0672212e-02  -1.0950410e-03  -3.8803404e-03
   2.0000000e+00  -1.3676446e-02   1.0546430e-02  -1.0183170e-03  -2.0324788e-03
   2.0500000e+00  -1.3731062e-02   1.0505665e-02  -9.2629333e-04  -4.3869195e-04
   2.1000000e+00  -1.3780450e-02   1.0536529e-02  -8.2261289e-04   8.7457950e-04
   2.1500000e+00  -1.3824143e-02   1.0624717e-02  -7.1147271e-04   1.8994287e-03
   2.2000000e+00  -1.3861898e-02   1.0755920e-02  -5.9715800e-04   2.6430436e-03
   2.2500000e+00  -1.3893685e-02   1.0916668e-02  -4.8362814e-04   3.1236035e-03
   2.3000000e+00  -1.3919674e-02   1.1094596e-02  -3.7443692e-04   3.3683246e-03
   2.3500000e+00  -1.3940205e-02   1.1278806e-02  -2.7257746e-04   3.4104960e-03
   2.4000000e+00  -1.3955741e-02   1.1460231e-02  -1.8033831e-04   3.2859647e-03
   2.4500000e+00  -1.3966840e-02   1.1631632e-02  -9.9331753e-05   3.0313643e-03
   2.5000000e+00  -1.3974129e-02   1.1787533e-02  -3.0499308e-05   2.6825963e-03
   2.5500000e+00  -1.3978267e-02   1.1924165e-02   2.5837708e-05   2.2731257e-03
   2.6000000e+00  -1.3979895e-02   1.2039372e-02   6.9876841e-05   1.8324556e-03
   2.6500000e+00  -1.3979628e-02   1.2132344e-02   1.0224986e-04   1.3859072e-03
   2.7000000e+00  -1.3978045e-02   1.2203397e-02   1.2395818e-04   9.5433966e-04
   2.7500000e+00  -1.3975667e-02   1.2253740e-02   1.3626476e-04   5.5404579e-04
   2.8000000e+00  -1.3972942e-02   1.2285286e-02   1.4057477e-04   1.9660742e-04
   2.8500000e+00  -1.3970224e-02   1.2300390e-02   1.3830617e-04  -1.1060020e-04
   2.9000000e+00  -1.3967802e-02   1.2301673e-02   1.3089375e-04  -3.6386268e-04
   2.9500000e+00  -1.3965893e-02   1.2291856e-02   1.1973347e-04  -5.6259365e-04
   3.0000000e+00  -1.3964656e-02   1.2273615e-02   1.0613101e-04  -7.0873987e-04
   3.0500000e+00  -1.3964188e-02   1.2249489e-02   9.1275574e-05  -8.0638834e-04
   3.1000000e+00  -1.3964520e-02   1.2221766e-02   7.6124531e-05  -8.6105606e-04
   3.1500000e+00  -1.3965629e-02   1.2192378e-02   6.1387657e-05  -8.7868910e-04
   3.2000000e+00  -1.3967464e-02   1.2162956e-02   4.7632762e-05  -8.6580728e-04
   3.2500000e+00  -1.3969952e-02   1.2134807e-02   3.5293785e-05  -8.2912492e-04
   3.3000000e+00  -1.3973006e-02   1.2108931e-02   2.4683198e-05  -7.7523053e-04
   3.3500000e+00  -1.3976537e-02   1.2086035e-02   1.6008943e-05  -7.1034174e-04
   3.4000000e+00  -1.3980453e-02   1.2066564e-02   9.3942306e-06  -6.4013183e-04
   3.4500000e+00  -1.3984658e-02   1.2050689e-02   4.8037947e-06  -5.6919531e-04
   3.5000000e+00  -1.3989037e-02   1.2038293e-02   1.9626088e-06  -5.0034023e-04
   3.5500000e+00  -1.3993505e-02   1.2029167e-02   6.7281251e-07  -4.3626426e-04
   3.6000000e+00  -1.3997989e-02   1.2023033e-02   7.8089473e-07  -3.7958617e-04
   3.6500000e+00  -1.4002426e-02   1.2019489e-02   2.0380201e-06  -3.3146177e-04
   3.7000000e+00  -1.4006763e-02   1.2018077e-02   4.1779180e-06  -2.9226650e-04
   3.7500000e+00  -1.4010963e-02   1.2018348e-02   6.9811716e-06  -2.6219034e-04
   3.8000000e+00  -1.4014999e-02   1.2019868e-02   1.0256259e-05  -2.4108340e-04
   3.8500000e+00  -1.4018855e-02   1.2022204e-02   1.3791600e-05  -2.2805001e-04
   3.9000000e+00  -1.4022521e-02   1.2024969e-02   1.7408042e-05  -2.2200367e-04
   3.9500000e+00  -1.4025997e-02   1.2027839e-02   2.0977549e-05  -2.2191645e-04
   4.0000000e+00  -1.4029292e-02   1.2030560e-02   2.4423501e-05  -2.2689872e-04
   4.0500000e+00  -1.4032418e-02   1.2032955e-02   2.7732757e-05  -2.3638865e-04
   4.1000000e+00  -1.4035384e-02   1.2034822e-02   3.0780990e-05  -2.4858964e-04
   4.1500000e+00  -1.4038199e-02   1.2036001e-02   3.3453387e-05  -2.6167101e-04
   4.2000000e+00  -1.4040879e-02   1.2036431e-02   3.5737458e-05  -2.7469787e-04
   4.2500000e+00  -1.4043443e-02   1.2036139e-02   3.7719385e-05  -2.8764790e-04
   4.3000000e+00  -1.4045916e-02   1.2035230e-02   3.9573729e-05  -3.0135638e-04
   4.3500000e+00  -1.4048305e-02   1.2033704e-02   4.1261318e-05  -3.1471868e-04
   4.4000000e+00  -1.4050614e-02   1.2031531e-02   4.2674094e-05  -3.2606946e-04
   4.4500000e+00  -1.4052853e-02   1.2028809e-02   4.3894348e-05  -3.3562320e-04
   4.5000000e+00  -1.4055034e-02   1.2025664e-02   4.5040769e-05  -3.4403986e-04
   4.5500000e+00  -1.4057160e-02   1.2022138e-02   4.6087051e-05  -3.5072827e-04
   4.6000000e+00  -1.4059232e-02   1.2018305e-02   4.7066897e-05  -3.5575951e-04
   4.6500000e+00  -1.4061255e-02   1.2014258e-02   4.8040935e-05  -3.5954903e-04
   4.7000000e+00  -1.4063227e-02   1.2010054e-02   4.9026424e-05  -3.6218799e-04
   4.7500000e+00  -1.4065148e-02   1.2005735e-02   5.0022322e-05  -3.6366510e-04
   4.8000000e+00  -1.4067014e-02   1.2001348e-02   5.1045420e-05  -3.6419143e-04
   4.8500000e+00  -1.4068824e-02   1.1996941e-02   5.2130524e-05  -3.6418881e-04
   4.9000000e+00  -1.4070580e-02   1.1992569e-02   5.3329478e-05  -3.6426806e-04
   4.9500000e+00  -1.4072273e-02   1.1988212e-02   5.4589267e-05  -3.6407711e-04
   5.0000000e+00  -1.4073897e-02   1.1983846e-02   5.5849109e-05  -3.6319932e-04
   5.0500000e+00  -1.4075449e-02   1.1979470e-02   5.7106017e-05  -3.6175830e-04
   5.1000000e+00  -1.4076930e-02   1.1975118e-02   5.8415428e-05  -3.6041697e-04
   5.1500000e+00  -1.4078344e-02   1.1970847e-02   5.9877114e-05  -3.6024074e-04
   5.2000000e+00  -1.4079683e-02   1.1966600e-02   6.1407337e-05  -3.6056248e-04
   5.2500000e+00  -1.4080940e-02   1.1962309e-02   6.2908451e-05  -3.6056708e-04
   5.3000000e+00  -1.4082117e-02   1.1957982e-02   6.4410016e-05  -3.6061052e-04
   5.3500000e+00  -1.4083217e-02   1.1953655e-02   6.5983634e-05  -3.6142345e-04
   5.4000000e+00  -1.4084234e-02   1.1949275e-02   6.7559698e-05  -3.6239789e-04
   5.4500000e+00  -1.4085169e-02   1.1944822e-02   6.9120521e-05  -3.6339551e-04
   5.5000000e+00  -1.4086023e-02   1.1940305e-02   7.0692088e-05  -3.6467241e-04
   5.5500000e+00  -1.4086796e-02   1.1935722e-02   7.2283965e-05  -3.6631934e-04
   5.6000000e+00  -1.4087486e-02   1.1931044e-02   7.3858627e-05  -3.6797707e-04
   5.6500000e+00  -1.4088094e-02   1.1926261e-02   7.5404434e-05  -3.6952139e-04
   5.7000000e+00  -1.4088620e-02   1.1921380e-02   7.6940100e-05  -3.7110709e-04
   5.7500000e+00  -1.4089069e-02   1.1916429e-02   7.8515694e-05  -3.7317926e-04
   5.8000000e+00  -1.4089440e-02   1.1911397e-02   8.0115753e-05  -3.7556872e-04
   5.8500000e+00  -1.4089728e-02   1.1906233e-02   8.1656090e-05  -3.7746357e-04
   5.9000000e+00  -1.4089932e-02   1.1900927e-02   8.3117898e-05  -3.7866476e-04
   5.9500000e+00  -1.4090055e-02   1.1895510e-02   8.4553574e-05  -3.7964146e-04
   6.0000000e+00  -1.4090105e-02   1.1890054e-02   8.6079857e-05  -3.8146749e-04
   6.0500000e+00  -1.4090081e-02   1.1884535e-02   8.7653916e-05  -3.8372693e-04
   6.1000000e+00  -1.4089973e-02   1.1878889e-02   8.9166244e-05  -3.8538334e-04
   6.1500000e+00  -1.4089785e-02   1.1873130e-02   9.0638494e-05  -3.8663032e-04
   6.2000000e+00  -1.4089522e-02   1.1867317e-02   9.2163920e-05  -3.8833421e-04
   6.2500000e+00  -1.4089181e-02   1.1861418e-02   9.3690429e-05  -3.9000430e-04
   6.3000000e+00  -1.4088759e-02   1.1855421e-02   9.5192049e-05  -3.9139657e-04
   6.3500000e+00  -1.4088259e-02   1.1849342e-02   9.6694425e-05  -3.9275170e-04
   6.4000000e+00  -1.4087682e-02   1.1843199e-02   9.8227749e-05  -3.9435444e-04
   6.4500000e+00  -1.4087026e-02   1.1836972e-02   9.9755499e-05  -3.9586654e-04
   6.5000000e+00  -1.4086289e-02   1.1830650e-02   1.0126073e-04  -3.9713364e-04
   6.5500000e+00  -1.4085473e-02   1.1824245e-02   1.0275877e-04  -3.9830367e-04
   6.6000000e+00  -1.4084580e-02   1.1817784e-02   1.0429802e-04  -3.9983407e-04
   6.6500000e+00  -1.4083611e-02   1.1811270e-02   1.0588309e-04  -4.0177261e-04
   6.7000000e+00  -1.4082559e-02   1.1804653e-02   1.0742863e-04  -4.0332504e-04
   6.7500000e+00  -1.4081423e-02   1.1797915e-02   1.0890632e-04  -4.0423040e-04
   6.8000000e+00  -1.4080206e-02   1.1791081e-02   1.1035830e-04  -4.0488620e-04
   6.8500000e+00  -1.4078915e-02   1.1784216e-02   1.1189363e-04  -4.0631534e-04
   6.9000000e+00  -1.4077548e-02   1.1777307e-02   1.1349027e-04  -4.0831401e-04
   6.9500000e+00  -1.4076097e-02   1.1770285e-02   1.1503388e-04  -4.0981422e-04
   7.0000000e+00  -1.4074563e-02   1.1763155e-02   1.1653369e-04  -4.1090332e-04
   7.0500000e+00  -1.4072953e-02   1.1755973e-02   1.1808308e-04  -4.1245571e-04
   7.1000000e+00  -1.4071264e-02   1.1748715e-02   1.1964452e-04  -4.1412046e-04
   7.1500000e+00  -1.4069492e-02   1.1741359e-02   1.2117870e-04  -4.1552988e-04
   7.2000000e+00  -1.4067640e-02   1.1733915e-02   1.2270421e-04  -4.1685741e-04
   7.2500000e+00  -1.4065711e-02   1.1726408e-02   1.2426266e-04  -4.1849188e-04
   7.3000000e+00  -1.4063701e-02   1.1718818e-02   1.2582082e-04  -4.2012183e-04
   7.3500000e+00  -1.4061609e-02   1.1711129e-02   1.2735286e-04  -4.2150499e-04
   7.4000000e+00  -1.4059436e-02   1.1703347e-02   1.2886890e-04  -4.2273509e-04
   7.4500000e+00  -1.4057184e-02   1.1695500e-02   1.3041507e-04  -4.2424310e-04
   7.5000000e+00  -1.4054856e-02   1.1687603e-02   1.3201533e-04  -4.2625246e-04
   7.5500000e+00  -1.4052446e-02   1.1679604e-02   1.3358493e-04  -4.2796987e-04
   7.6000000e+00  -1.4049951e-02   1.1671481e-02   1.3508567e-04  -4.2903735e-04
   7.6500000e+00  -1.4047374e-02   1.1663254e-02   1.3655159e-04  -4.2977297e-04
   7.7000000e+00  -1.4044721e-02   1.1654986e-02   1.3808894e-04  -4.3117040e-04
   7.7500000e+00  -1.4041996e-02   1.1646714e-02   1.3975573e-04  -4.3377195e-04
   7.8000000e+00  -1.4039186e-02   1.1638320e-02   1.4135894e-04  -4.3577197e-04
   7.8500000e+00  -1.4036287e-02   1.1629754e-02   1.4281424e-04  -4.3638159e-04
   7.9000000e+00  -1.4033304e-02   1.1621076e-02   1.4422155e-04  -4.3653534e-04
   7.9500000e+00  -1.4030252e-02   1.1612428e-02   1.4581676e-04  -4.3843991e-04
   8.0000000e+00  -1.4027123e-02   1.1603724e-02   1.4745606e-04  -4.4075036e-04
   8.0500000e+00  -1.4023906e-02   1.1594873e-02   1.4898871e-04  -4.4205643e-04
   8.1000000e+00  -1.4020606e-02   1.1585910e-02   1.5047523e-04  -4.4292462e-04
   8.1500000e+00  -1.4017232e-02   1.1576926e-02   1.5206296e-04  -4.4473323e-04
   8.2000000e+00  -1.4013776e-02   1.1567852e-02   1.5363983e-04  -4.4643405e-04
   8.2500000e+00  -1.4010237e-02   1.1558672e-02   1.5517862e-04  -4.4777261e-04
   8.3000000e+00  -1.4006618e-02   1.1549416e-02   1.5672961e-04  -4.4921944e-04
   8.3500000e+00  -1.4002920e-02   1.1540091e-02   1.5830455e-04  -4.5088452e-04
   8.4000000e+00  -1.3999140e-02   1.1530673e-02   1.5986229e-04  -4.5238298e-04
   8.4500000e+00  -1.3995278e-02   1.1521160e-02   1.6140090e-04  -4.5369689e-04
   8.5000000e+00  -1.3991336e-02   1.1511572e-02   1.6295380e-04  -4.5513898e-04
   8.5500000e+00  -1.3987315e-02   1.1501923e-02   1.6454380e-04  -4.5692262e-04
   8.6000000e+00  -1.3983213e-02   1.1492182e-02   1.6611863e-04  -4.5855888e-04
   8.6500000e+00  -1.3979027e-02   1.1482333e-02   1.6765332e-04  -4.5981430e-04
   8.7000000e+00  -1.3974758e-02   1.1472388e-02   1.6916823e-04  -4.6087914e-04
   8.7500000e+00  -1.3970412e-02   1.1462389e-02   1.7072982e-04  -4.6237522e-04
   8.8000000e+00  -1.3965990e-02   1.1452361e-02   1.7238423e-04  -4.6473425e-04
   8.8500000e+00  -1.3961485e-02   1.1442223e-02   1.7399368e-04  -4.6666719e-04
   8.9000000e+00  -1.3956891e-02   1.1431932e-02   1.7548799e-04  -4.6751755e-04
   8.9500000e+00  -1.3952211e-02   1.1421521e-02   1.7692162e-04  -4.6779484e-04
   9.0000000e+00  -1.3947458e-02   1.1411096e-02   1.7847178e-04  -4.6915667e-04
   9.0500000e+00  -1.3942633e-02   1.1400675e-02   1.8016780e-04  -4.7187744e-04
   9.1000000e+00  -1.3937721e-02   1.1390114e-02   1.8176915e-04  -4.7370713e-04
   9.1500000e+00  -1.3932719e-02   1.1379385e-02   1.8323090e-04  -4.7422536e-04
   9.2000000e+00  -1.3927637e-02   1.1368594e-02   1.8473006e-04  -4.7508798e-04
   9.2500000e+00  -1.3922483e-02   1.1357805e-02   1.8637174e-04  -4.7727818e-04
   9.3000000e+00  -1.3917245e-02   1.1346901e-02   1.8796110e-04  -4.7897344e-04
   9.3500000e+00  -1.3911922e-02   1.1335882e-02   1.8949778e-04  -4.8017031e-04
   9.4000000e+00  -1.3906519e-02   1.1324804e-02   1.9107747e-04  -4.8176391e-04
   9.4500000e+00  -1.3901037e-02   1.1313649e-02   1.9266741e-04  -4.8344791e-04
   9.5000000e+00  -1.3895470e-02   1.1302394e-02   1.9423139e-04  -4.8488342e-04
   9.5500000e+00  -1.3889822e-02   1.1291050e-02   1.9578837e-04  -4.8624791e-04
   9.6000000e+00  -1.3884094e-02   1.1279642e-02   1.9737712e-04  -4.8790408e-04
   9.6500000e+00  -1.3878285e-02   1.1268149e-02   1.9896460e-04  -4.8954273e-04
   9.7000000e+00  -1.3872392e-02   1.1256557e-02   2.0052686e-04  -4.9093998e-04
   9.7500000e+00  -1.3866416e-02   1.1244871e-02   2.0207428e-04  -4.9219290e-04
   9.8000000e+00  -1.3860361e-02   1.1233120e-02   2.0365204e-04  -4.9372404e-04
   9.8500000e+00  -1.3854228e-02   1.1221317e-02   2.0528530e-04  -4.9576887e-04
   9.9000000e+00  -1.3848010e-02   1.1209413e-02   2.0688794e-04  -4.9752174e-04
   9.9500000e+00  -1.3841706e-02   1.1197381e-02   2.0841981e-04  -4.9860706e-04
   1.0000000e+01  -1.3835318e-02   1.1185242e-02   2.0991374e-04  -4.9933199e-04
   1.0050000e+01  -1.3828853e-02   1.1173059e-02   2.1147507e-04  -5.0068194e-04
   1.0100000e+01  -1.3822310e-02   1.1160840e-02   2.1311611e-04  -5.0277203e-04
   1.0150000e+01  -1.3815683e-02   1.1148508e-02   2.1470979e-04  -5.0441370e-04
   1.0200000e+01  -1.3808970e-02   1.1136060e-02   2.1625182e-04  -5.0556656e-04
   1.0250000e+01  -1.3802177e-02   1.1123552e-02   2.1783383e-04  -5.0708808e-04
   1.0300000e+01  -1.3795304e-02   1.1110974e-02   2.1943914e-04  -5.0882201e-04
   1.0350000e+01  -1.3788348e-02   1.1098295e-02   2.2101793e-04  -5.1030235e-04
   1.0400000e+01  -1.3781308e-02   1.1085523e-02   2.2258258e-04  -5.1164500e-04
   1.0450000e+01  -1.3774188e-02   1.1072685e-02   2.2417843e-04  -5.1327404e-04
   1.0500000e+01  -1.3766986e-02   1.1059766e-02   2.2578074e-04  -5.1495810e-04
   1.0550000e+01  -1.3759700e-02   1.1046748e-02   2.2735824e-04  -5.1640458e-04
   1.0600000e+01  -1.3752331e-02   1.1033634e-02   2.2891634e-04  -5.1766407e-04
   1.0650000e+01  -1.3744881e-02   1.1020448e-02   2.3049676e-04  -5.1912695e-04
   1.0700000e+01  -1.3737352e-02   1.1007213e-02   2.3213635e-04  -5.2113786e-04
   1.0750000e+01  -1.3729740e-02   1.0993880e-02   2.3375541e-04  -5.2295128e-04
   1.0800000e+01  -1.3722041e-02   1.0980423e-02   2.3530716e-04  -5.2412958e-04
   1.0850000e+01  -1.3714257e-02   1.0966855e-02   2.3681685e-04  -5.2490900e-04
   1.0900000e+01  -1.3706394e-02   1.0953236e-02   2.3838178e-04  -5.2619965e-04
   1.0950000e+01  -1.3698457e-02   1.0939614e-02   2.4008313e-04  -5.2876108e-04
   1.1000000e+01  -1.3690434e-02   1.0925881e-02   2.4174207e-04  -5.3092035e-04
   1.1050000e+01  -1.3682320e-02   1.0911977e-02   2.4325616e-04  -5.3171918e-04
   1.1100000e+01  -1.3674119e-02   1.0897947e-02   2.4470383e-04  -5.3189126e-04
   1.1150000e+01  -1.3665847e-02   1.0883932e-02   2.4631826e-04  -5.3361784e-04
   1.1200000e+01  -1.3657496e-02   1.0869877e-02   2.4800644e-04  -5.3602892e-04
   1.1250000e+01  -1.3649056e-02   1.0855676e-02   2.4959349e-04  -5.3748861e-04
   1.1300000e+01  -1.3640529e-02   1.0841353e-02   2.5111851e-04  -5.3836247e-04
   1.1350000e+01  -1.3631926e-02   1.0827002e-02   2.5273934e-04  -5.4012732e-04
   1.1400000e+01  -1.3623240e-02   1.0812567e-02   2.5436335e-04  -5.4191648e-04
   1.1450000e+01  -1.3614468e-02   1.0798024e-02   2.5594728e-04  -5.4332528e-04
   1.1500000e+01  -1.3605614e-02   1.0783397e-02   2.5753462e-04  -5.4476052e-04
   1.1550000e+01  -1.3596679e-02   1.0768703e-02   2.5915209e-04  -5.4647229e-04
   1.1600000e+01  -1.3587660e-02   1.0753915e-02   2.6075500e-04  -5.4804246e-04
   1.1650000e+01  -1.3578557e-02   1.0739028e-02   2.6233665e-04  -5.4940834e-04
   1.1700000e+01  -1.3569371e-02   1.0724062e-02   2.6392632e-04  -5.5084378e-04
   1.1750000e+01  -1.3560105e-02   1.0709033e-02   2.6555593e-04  -5.5264757e-04
   1.1800000e+01  -1.3550755e-02   1.0693914e-02   2.6717682e-04  -5.5436431e-04
   1.1850000e+01  -1.3541320e-02   1.0678686e-02   2.6875815e-04  -5.5570569e-04
   1.1900000e+01  -1.3531800e-02   1.0663358e-02   2.7031469e-04  -5.5680971e-04
   1.1950000e+01  -1.3522199e-02   1.0647965e-02   2.7190694e-04  -5.5824251e-04
   1.2000000e+01  -1.3512521e-02   1.0632546e-02   2.7359674e-04  -5.6058241e-04
   1.2050000e+01  -1.3502758e-02   1.0617023e-02   2.7525803e-04  -5.6265022e-04
   1.2100000e+01  -1.3492904e-02   1.0601348e-02   2.7680744e-04  -5.6366612e-04
   1.2150000e+01  -1.3482963e-02   1.0585544e-02   2.7828498e-04  -5.6400435e-04
   1.2200000e+01  -1.3472944e-02   1.0569709e-02   2.7985393e-04  -5.6519226e-04
   1.2250000e+01  -1.3462852e-02   1.0553888e-02   2.8158786e-04  -5.6791820e-04
   1.2300000e+01  -1.3452672e-02   1.0537935e-02   2.8324637e-04  -5.6993324e-04
   1.2350000e+01  -1.3442400e-02   1.0521811e-02   2.8476126e-04  -5.7059936e-04
   1.2400000e+01  -1.3432044e-02   1.0505604e-02   2.8628296e-04  -5.7132390e-04
   1.2450000e+01  -1.3421616e-02   1.0489408e-02   2.8796358e-04  -5.7352980e-04
   1.2500000e+01  -1.3411101e-02   1.0473100e-02   2.8960255e-04  -5.7534066e-04
   1.2550000e+01  -1.3400498e-02   1.0456671e-02   2.9118248e-04  -5.7659387e-04
   1.2600000e+01  -1.3389815e-02   1.0440177e-02   2.9279604e-04  -5.7815641e-04
   1.2650000e+01  -1.3379049e-02   1.0423608e-02   2.9442991e-04  -5.7990358e-04
   1.2700000e+01  -1.3368197e-02   1.0406939e-02   2.9603837e-04  -5.8140767e-04
   1.2750000e+01  -1.3357261e-02   1.0390175e-02   2.9763469e-04  -5.8279297e-04
   1.2800000e+01  -1.3346244e-02   1.0373345e-02   2.9926137e-04  -5.8445689e-04
   1.2850000e+01  -1.3335143e-02   1.0356430e-02   3.0089253e-04  -5.8615738e-04
   1.2900000e+01  -1.3323957e-02   1.0339415e-02   3.0249938e-04  -5.8762518e-04
   1.2950000e+01  -1.3312685e-02   1.0322303e-02   3.0408802e-04  -5.8891733e-04
   1.3000000e+01  -1.3301332e-02   1.0305119e-02   3.0569932e-04  -5.9041612e-04
   1.3050000e+01  -1.3289898e-02   1.0287884e-02   3.0737087e-04  -5.9247331e-04
   1.3100000e+01  -1.3278379e-02   1.0270551e-02   3.0902170e-04  -5.9433129e-04
   1.3150000e+01  -1.3266772e-02   1.0253089e-02   3.1060308e-04  -5.9553427e-04
   1.3200000e+01  -1.3255077e-02   1.0235514e-02   3.1213918e-04  -5.9630837e-04
   1.3250000e+01  -1.3243302e-02   1.0217884e-02   3.1372707e-04  -5.9756170e-04
   1.3300000e+01  -1.3231450e-02   1.0200224e-02   3.1540898e-04  -5.9968931e-04
   1.3350000e+01  -1.3219510e-02   1.0182454e-02   3.1705113e-04  -6.0143959e-04
   1.3400000e+01  -1.3207483e-02   1.0164563e-02   3.1863673e-04  -6.0265565e-04
   1.3450000e+01  -1.3195373e-02   1.0146604e-02   3.2025131e-04  -6.0413754e-04
   1.3500000e+01  -1.3183182e-02   1.0128578e-02   3.2189948e-04  -6.0592832e-04
   1.3550000e+01  -1.3170905e-02   1.0110450e-02   3.2352269e-04  -6.0748044e-04
   1.3600000e+01  -1.3158542e-02   1.0092225e-02   3.2512742e-04  -6.0885427e-04
   1.3650000e+01  -1.3146097e-02   1.0073930e-02   3.2675969e-04  -6.1048061e-04
   1.3700000e+01  -1.3133568e-02   1.0055556e-02   3.2840481e-04  -6.1222176e-04
   1.3750000e+01  -1.3120954e-02   1.0037081e-02   3.3002673e-04  -6.1374067e-04
   1.3800000e+01  -1.3108254e-02   1.0018506e-02   3.3162631e-04  -6.1504538e-04
   1.3850000e+01  -1.3095470e-02   9.9998537e-03   3.3324093e-04  -6.1648547e-04
   1.3900000e+01  -1.3082606e-02   9.9811514e-03   3.3491697e-04  -6.1849489e-04
   1.3950000e+01  -1.3069657e-02   9.9623565e-03   3.3658312e-04  -6.2040658e-04
   1.4000000e+01  -1.3056619e-02   9.9434354e-03   3.3818384e-04  -6.2170097e-04
   1.4050000e+01  -1.3043494e-02   9.9243981e-03   3.3973584e-04  -6.2253435e-04
   1.4100000e+01  -1.3030286e-02   9.9052981e-03   3.4132808e-04  -6.2373882e-04
   1.4150000e+01  -1.3017003e-02   9.8861952e-03   3.4305953e-04  -6.2624042e-04
   1.4200000e+01  -1.3003634e-02   9.8669933e-03   3.4477113e-04  -6.2855107e-04
   1.4250000e+01  -1.2990172e-02   9.8476198e-03   3.4634199e-04  -6.2953992e-04
   1.4300000e+01  -1.2976619e-02   9.8281094e-03   3.4783017e-04  -6.2975011e-04
   1.4350000e+01  -1.2962991e-02   9.8085980e-03   3.4946092e-04  -6.3128879e-04
   1.4400000e+01  -1.2949285e-02   9.7890612e-03   3.5119403e-04  -6.3377971e-04
   1.4450000e+01  -1.2935488e-02   9.7693809e-03   3.5283363e-04  -6.3539076e-04
   1.4500000e+01  -1.2921601e-02   9.7495687e-03   3.5439873e-04  -6.3629966e-04
   1.4550000e+01  -1.2907636e-02   9.7297209e-03   3.5604924e-04  -6.3800228e-04
   1.4600000e+01  -1.2893586e-02   9.7097967e-03   3.5771772e-04  -6.3986785e-04
   1.4650000e+01  -1.2879449e-02   9.6897608e-03   3.5934563e-04  -6.4134860e-04
   1.4700000e+01  -1.2865227e-02   9.6696347e-03   3.6096845e-04  -6.4277666e-04
   1.4750000e+01  -1.2850922e-02   9.6494423e-03   3.6262603e-04  -6.4452464e-04
   1.4800000e+01  -1.2836531e-02   9.6291558e-03   3.6427221e-04  -6.4616081e-04
   1.4850000e+01  -1.2822054e-02   9.6087683e-03   3.6589577e-04  -6.4758013e-04
   1.4900000e+01  -1.2807492e-02   9.5882949e-03   3.6752175e-04  -6.4901693e-04
   1.4950000e+01  -1.2792846e-02   9.5677469e-03   3.6916883e-04  -6.5064600e-04
   1.5000000e+01  -1.2778115e-02   9.5471091e-03   3.7081197e-04  -6.5223294e-04


==> data/2LinkCLDMDReconstruction.dat <==
   0.0000000e+00   1.0000000e+00  -1.0000000e+00   1.0000000e+00  -1.0000000e+00   1.0000000e+00  -1.0000000e+00   1.0000000e+00  -1.0000000e+00
   5.0000000e-02   1.0443243e+00  -1.0266675e+00   7.8888867e-01  -2.0389170e-01   1.0417792e+00  -1.0221180e+00   7.6749074e-01  -2.2941891e-01
   1.0000000e-01   1.0800846e+00  -1.0304532e+00   6.4974938e-01  -1.0630541e-02   1.0753148e+00  -1.0242475e+00   6.1996130e-01  -2.0318372e-02
   1.5000000e-01   1.1098760e+00  -1.0314979e+00   5.4593142e-01  -5.0929089e-02   1.1031752e+00  -1.0240899e+00   5.1618354e-01  -4.4208496e-02
   2.0000000e-01   1.1349781e+00  -1.0364973e+00   4.6045180e-01  -1.5164297e-01   1.1266784e+00  -1.0279255e+00   4.3498183e-01  -1.3825845e-01
   2.5000000e-01   1.1561108e+00  -1.0465553e+00   3.8648899e-01  -2.4737180e-01   1.1465558e+00  -1.0368590e+00   3.6668779e-01  -2.3231329e-01
   3.0000000e-01   1.1737750e+00  -1.0608007e+00   3.2145094e-01  -3.1759757e-01   1.1632848e+00  -1.0499766e+00   3.0720184e-01  -3.0133214e-01
   3.5000000e-01   1.1883876e+00  -1.0778333e+00   2.6430969e-01  -3.5889412e-01   1.1772401e+00  -1.0657934e+00   2.5484032e-01  -3.4029076e-01
   4.0000000e-01   1.2003291e+00  -1.0962582e+00   2.1455109e-01  -3.7425521e-01   1.1887543e+00  -1.0828609e+00   2.0891668e-01  -3.5278272e-01
   4.5000000e-01   1.2099585e+00  -1.1149088e+00   1.7175099e-01  -3.6878177e-01   1.1981422e+00  -1.1000259e+00   1.6905820e-01  -3.4527456e-01
   5.0000000e-01   1.2176129e+00  -1.1328871e+00   1.3548116e-01  -3.4841471e-01   1.2056999e+00  -1.1164548e+00   1.3496892e-01  -3.2469221e-01
   5.5000000e-01   1.2236066e+00  -1.1495917e+00   1.0521949e-01  -3.1860768e-01   1.2117122e+00  -1.1316877e+00   1.0616876e-01  -2.9615850e-01
   6.0000000e-01   1.2282249e+00  -1.1646623e+00   8.0375466e-02  -2.8396703e-01   1.2164348e+00  -1.1454589e+00   8.2173556e-02  -2.6392249e-01
   6.5000000e-01   1.2317221e+00  -1.1779432e+00   6.0297056e-02  -2.4789000e-01   1.2200896e+00  -1.1576227e+00   6.2538691e-02  -2.3154785e-01
   7.0000000e-01   1.2343217e+00  -1.1894583e+00   4.4286790e-02  -2.1252095e-01   1.2228803e+00  -1.1682412e+00   4.6615294e-02  -2.0022138e-01
   7.5000000e-01   1.2362101e+00  -1.1992572e+00   3.1731581e-02  -1.7951204e-01   1.2249773e+00  -1.1773886e+00   3.3862644e-02  -1.7102343e-01
   8.0000000e-01   1.2375446e+00  -1.2074713e+00   2.2035596e-02  -1.4962899e-01   1.2265232e+00  -1.1851838e+00   2.3782649e-02  -1.4454634e-01
   8.5000000e-01   1.2384531e+00  -1.2142790e+00   1.4671085e-02  -1.2322953e-01   1.2276366e+00  -1.1917600e+00   1.5929829e-02  -1.2106630e-01
   9.0000000e-01   1.2390415e+00  -1.2198526e+00   9.1685970e-03  -1.0026716e-01   1.2284186e+00  -1.1972689e+00   9.8582112e-03  -1.0022648e-01
   9.5000000e-01   1.2393941e+00  -1.2243602e+00   5.1333558e-03  -8.0552226e-02   1.2289464e+00  -1.2018339e+00   5.2643483e-03  -8.2198238e-02
   1.0000000e+00   1.2395743e+00  -1.2279602e+00   2.2573421e-03  -6.3952846e-02   1.2292835e+00  -1.2055809e+00   1.8645607e-03  -6.6842080e-02
   1.0500000e+00   1.2396342e+00  -1.2308008e+00   2.6672223e-04  -5.0111888e-02   1.2294834e+00  -1.2086414e+00  -6.2495487e-04  -5.3637348e-02
   1.1000000e+00   1.2396123e+00  -1.2330120e+00  -1.0518442e-03  -3.8715242e-02   1.2295843e+00  -1.2111116e+00  -2.3770354e-03  -4.2553554e-02
   1.1500000e+00   1.2395373e+00  -1.2347079e+00  -1.8659944e-03  -2.9457985e-02   1.2296177e+00  -1.2130884e+00  -3.5621335e-03  -3.3316149e-02
   1.2000000e+00   1.2394315e+00  -1.2359879e+00  -2.3153470e-03  -2.2017825e-02   1.2296076e+00  -1.2146561e+00  -4.3174803e-03  -2.5674213e-02
   1.2500000e+00   1.2393101e+00  -1.2369354e+00  -2.5032086e-03  -1.6117395e-02   1.2295717e+00  -1.2158864e+00  -4.7485069e-03  -1.9428088e-02
   1.3000000e+00   1.2391841e+00  -1.2376210e+00  -2.5113162e-03  -1.1499560e-02   1.2295233e+00  -1.2168425e+00  -4.9434610e-03  -1.4366413e-02
   1.3500000e+00   1.2390610e+00  -1.2381030e+00  -2.4012114e-03  -7.9366514e-03   1.2294716e+00  -1.2175768e+00  -4.9675603e-03  -1.0318597e-02
   1.4000000e+00   1.2389452e+00  -1.2384289e+00  -2.2177751e-03  -5.2298686e-03   1.2294235e+00  -1.2181351e+00  -4.8761461e-03  -7.1114941e-03
   1.4500000e+00   1.2388398e+00  -1.2386375e+00  -1.9957804e-03  -3.2111167e-03   1.2293835e+00  -1.2185547e+00  -4.7096146e-03  -4.6034403e-03
   1.5000000e+00   1.2387460e+00  -1.2387592e+00  -1.7580983e-03  -1.7370377e-03   1.2293538e+00  -1.2188661e+00  -4.4965740e-03  -2.6758207e-03
   1.5500000e+00   1.2386639e+00  -1.2388181e+00  -1.5206408e-03  -6.8844323e-04   1.2293361e+00  -1.2190953e+00  -4.2614959e-03  -1.2154864e-03
   1.6000000e+00   1.2385936e+00  -1.2388335e+00  -1.2952053e-03   3.2257485e-05   1.2293311e+00  -1.2192630e+00  -4.0210213e-03  -1.3086223e-04
   1.6500000e+00   1.2385342e+00  -1.2388192e+00  -1.0875218e-03   5.0422472e-04   1.2293382e+00  -1.2193849e+00  -3.7847647e-03   6.5122323e-04
   1.7000000e+00   1.2384845e+00  -1.2387860e+00  -9.0069903e-04   7.9077406e-04   1.2293571e+00  -1.2194744e+00  -3.5608931e-03   1.1968282e-03
   1.7500000e+00   1.2384437e+00  -1.2387422e+00  -7.3677865e-04   9.4290363e-04   1.2293870e+00  -1.2195420e+00  -3.3551975e-03   1.5615582e-03
   1.8000000e+00   1.2384105e+00  -1.2386933e+00  -5.9524694e-04   9.9949809e-04   1.2294267e+00  -1.2195952e+00  -3.1692338e-03   1.7865570e-03
   1.8500000e+00   1.2383838e+00  -1.2386433e+00  -4.7480987e-04   9.9051267e-04   1.2294753e+00  -1.2196400e+00  -3.0039819e-03   1.9072729e-03
   1.9000000e+00   1.2383626e+00  -1.2385950e+00  -3.7395108e-04   9.3935128e-04   1.2295317e+00  -1.2196808e+00  -2.8596018e-03   1.9526668e-03
   1.9500000e+00   1.2383461e+00  -1.2385498e+00  -2.9046530e-04   8.6241908e-04   1.2295948e+00  -1.2197208e+00  -2.7348350e-03   1.9440862e-03
   2.0000000e+00   1.2383333e+00  -1.2385089e+00  -2.2223395e-04   7.7211766e-04   1.2296636e+00  -1.2197619e+00  -2.6282731e-03   1.8988389e-03
   2.0500000e+00   1.2383237e+00  -1.2384727e+00  -1.6724146e-04   6.7754603e-04   1.2297373e+00  -1.2198060e+00  -2.5385120e-03   1.8308711e-03
   2.1000000e+00   1.2383164e+00  -1.2384412e+00  -1.2339999e-04   5.8411228e-04   1.2298152e+00  -1.2198537e+00  -2.4635920e-03   1.7496670e-03
   2.1500000e+00   1.2383112e+00  -1.2384142e+00  -8.8908094e-05   4.9578398e-04   1.2298964e+00  -1.2199054e+00  -2.4015947e-03   1.6621624e-03
   2.2000000e+00   1.2383074e+00  -1.2383915e+00  -6.2186340e-05   4.1518369e-04   1.2299804e+00  -1.2199614e+00  -2.3509080e-03   1.5740890e-03
   2.2500000e+00   1.2383048e+00  -1.2383725e+00  -4.1765186e-05   3.4305662e-04   1.2300667e+00  -1.2200218e+00  -2.3099567e-03   1.4893544e-03
   2.3000000e+00   1.2383031e+00  -1.2383570e+00  -2.6415860e-05   2.7975649e-04   1.2301549e+00  -1.2200862e+00  -2.2771271e-03   1.4096896e-03
   2.3500000e+00   1.2383021e+00  -1.2383444e+00  -1.5125053e-05   2.2546002e-04   1.2302445e+00  -1.2201542e+00  -2.2510635e-03   1.3364263e-03
   2.4000000e+00   1.2383016e+00  -1.2383343e+00  -7.0119309e-06   1.7947609e-04   1.2303353e+00  -1.2202257e+00  -2.2306578e-03   1.2707207e-03
   2.4500000e+00   1.2383014e+00  -1.2383263e+00  -1.3605525e-06   1.4088681e-04   1.2304270e+00  -1.2203003e+00  -2.2148789e-03   1.2128450e-03
   2.5000000e+00   1.2383014e+00  -1.2383201e+00   2.4150284e-06   1.0900101e-04   1.2305194e+00  -1.2203776e+00  -2.2028088e-03   1.1622127e-03
   2.5500000e+00   1.2383016e+00  -1.2383153e+00   4.7933994e-06   8.3179253e-05   1.2306124e+00  -1.2204572e+00  -2.1936933e-03   1.1183649e-03
   2.6000000e+00   1.2383019e+00  -1.2383117e+00   6.1399080e-06   6.2413615e-05   1.2307058e+00  -1.2205387e+00  -2.1869209e-03   1.0810198e-03
   2.6500000e+00   1.2383022e+00  -1.2383090e+00   6.7302291e-06   4.5823224e-05   1.2307996e+00  -1.2206221e+00  -2.1819668e-03   1.0497113e-03
   2.7000000e+00   1.2383025e+00  -1.2383071e+00   6.7987381e-06   3.2744105e-05   1.2308935e+00  -1.2207068e+00  -2.1784034e-03   1.0235200e-03
   2.7500000e+00   1.2383029e+00  -1.2383057e+00   6.5415327e-06   2.2702493e-05   1.2309877e+00  -1.2207928e+00  -2.1758926e-03   1.0016916e-03
   2.8000000e+00   1.2383032e+00  -1.2383047e+00   6.1013130e-06   1.5110102e-05   1.2310821e+00  -1.2208798e+00  -2.1741515e-03   9.8366773e-04
   2.8500000e+00   1.2383035e+00  -1.2383041e+00   5.5315145e-06   9.4256247e-06   1.2311765e+00  -1.2209676e+00  -2.1729498e-03   9.6906894e-04
   2.9000000e+00   1.2383037e+00  -1.2383038e+00   4.8809029e-06   5.2274888e-06   1.2312711e+00  -1.2210561e+00  -2.1721013e-03   9.5735263e-04
   2.9500000e+00   1.2383040e+00  -1.2383036e+00   4.2040834e-06   2.1916773e-06   1.2313657e+00  -1.2211452e+00  -2.1714998e-03   9.4791436e-04
   3.0000000e+00   1.2383042e+00  -1.2383035e+00   3.5615015e-06   9.1730916e-08   1.2314604e+00  -1.2212348e+00  -2.1710593e-03   9.4029251e-04
   3.0500000e+00   1.2383043e+00  -1.2383035e+00   3.0305025e-06  -1.4075271e-06   1.2315552e+00  -1.2213247e+00  -2.1707020e-03   9.3415270e-04
   3.1000000e+00   1.2383044e+00  -1.2383036e+00   2.6139241e-06  -2.6143997e-06   1.2316501e+00  -1.2214149e+00  -2.1703580e-03   9.2928782e-04
   3.1500000e+00   1.2383046e+00  -1.2383037e+00   2.2365390e-06  -3.3377293e-06   1.2317450e+00  -1.2215054e+00  -2.1699913e-03   9.2574823e-04
   3.2000000e+00   1.2383046e+00  -1.2383038e+00   1.8528065e-06  -3.4982583e-06   1.2318400e+00  -1.2215961e+00  -2.1695955e-03   9.2332189e-04
   3.2500000e+00   1.2383047e+00  -1.2383040e+00   1.4488852e-06  -3.1449911e-06   1.2319351e+00  -1.2216870e+00  -2.1691164e-03   9.2124430e-04
   3.3000000e+00   1.2383048e+00  -1.2383042e+00   1.0426326e-06  -2.4551939e-06   1.2320303e+00  -1.2217780e+00  -2.1685260e-03   9.1906691e-04
   3.3500000e+00   1.2383049e+00  -1.2383043e+00   6.8360574e-07  -1.7343952e-06   1.2321255e+00  -1.2218692e+00  -2.1678253e-03   9.1668158e-04
   3.4000000e+00   1.2383049e+00  -1.2383045e+00   4.5306054e-07  -1.4163854e-06   1.2322209e+00  -1.2219604e+00  -2.1670442e-03   9.1432061e-04
   3.4500000e+00   1.2383049e+00  -1.2383046e+00   3.6900872e-07  -1.6367871e-06   1.2323163e+00  -1.2220518e+00  -2.1662416e-03   9.1255673e-04
   3.5000000e+00   1.2383049e+00  -1.2383046e+00   2.8358585e-07  -1.5758577e-06   1.2324118e+00  -1.2221434e+00  -2.1654861e-03   9.1208856e-04
   3.5500000e+00   1.2383050e+00  -1.2383047e+00   1.7948164e-07  -1.1367548e-06   1.2325075e+00  -1.2222350e+00  -2.1646553e-03   9.1163036e-04
   3.6000000e+00   1.2383050e+00  -1.2383048e+00   1.1825177e-07  -9.4016926e-07   1.2326032e+00  -1.2223267e+00  -2.1636923e-03   9.1057510e-04
   3.6500000e+00   1.2383050e+00  -1.2383048e+00   8.3940424e-08  -8.7407532e-07   1.2326990e+00  -1.2224185e+00  -2.1627047e-03   9.0968774e-04
   3.7000000e+00   1.2383050e+00  -1.2383048e+00   4.6769704e-08  -6.8947390e-07   1.2327950e+00  -1.2225104e+00  -2.1616828e-03   9.0883001e-04
   3.7500000e+00   1.2383050e+00  -1.2383049e+00   1.5888570e-08  -4.9607048e-07   1.2328910e+00  -1.2226024e+00  -2.1606104e-03   9.0782356e-04
   3.8000000e+00   1.2383050e+00  -1.2383049e+00   1.1535922e-08  -5.0312028e-07   1.2329872e+00  -1.2226945e+00  -2.1595178e-03   9.0685863e-04
   3.8500000e+00   1.2383050e+00  -1.2383049e+00   1.0749191e-08  -5.0943766e-07   1.2330834e+00  -1.2227867e+00  -2.1584084e-03   9.0592183e-04
   3.9000000e+00   1.2383050e+00  -1.2383049e+00  -4.1577718e-09  -3.5931634e-07   1.2331798e+00  -1.2228789e+00  -2.1572645e-03   9.0484597e-04
   3.9500000e+00   1.2383050e+00  -1.2383050e+00  -2.8869265e-08  -1.0180571e-07   1.2332763e+00  -1.2229713e+00  -2.1560895e-03   9.0363096e-04
   4.0000000e+00   1.2383050e+00  -1.2383050e+00  -3.6993846e-08   8.5942429e-09   1.2333729e+00  -1.2230638e+00  -2.1549087e-03   9.0245072e-04
   4.0500000e+00   1.2383050e+00  -1.2383049e+00   3.3164141e-08  -6.1122516e-07   1.2334696e+00  -1.2231564e+00  -2.1537973e-03   9.0186950e-04
   4.1000000e+00   1.2383050e+00  -1.2383049e+00   1.0617773e-07  -1.2571350e-06   1.2335665e+00  -1.2232491e+00  -2.1526931e-03   9.0139263e-04
   4.1500000e+00   1.2383050e+00  -1.2383049e+00   9.3174370e-08  -1.0983252e-06   1.2336634e+00  -1.2233419e+00  -2.1514863e-03   9.0016068e-04
   4.2000000e+00   1.2383050e+00  -1.2383050e+00  -1.1900518e-08  -7.9259001e-08   1.2337605e+00  -1.2234348e+00  -2.1501609e-03   8.9804154e-04
   4.2500000e+00   1.2383050e+00  -1.2383050e+00  -1.3228359e-07   1.0803278e-06   1.2338577e+00  -1.2235277e+00  -2.1487947e-03   8.9563112e-04
   4.3000000e+00   1.2383050e+00  -1.2383050e+00  -1.1502078e-07   9.4749401e-07   1.2339550e+00  -1.2236208e+00  -2.1475593e-03   8.9425278e-04
   4.3500000e+00   1.2383050e+00  -1.2383050e+00  -2.9593567e-08   1.7253520e-07   1.2340524e+00  -1.2237141e+00  -2.1464505e-03   8.9386981e-04
   4.4000000e+00   1.2383050e+00  -1.2383050e+00  -1.9879551e-08   1.0237438e-07   1.2341499e+00  -1.2238075e+00  -2.1452457e-03   8.9275620e-04
   4.4500000e+00   1.2383050e+00  -1.2383050e+00  -4.2104995e-08   3.2775785e-07   1.2342476e+00  -1.2239009e+00  -2.1439943e-03   8.9129341e-04
   4.5000000e+00   1.2383050e+00  -1.2383050e+00  -1.6428252e-08   1.0204850e-07   1.2343454e+00  -1.2239945e+00  -2.1427935e-03   8.9023254e-04
   4.5500000e+00   1.2383050e+00  -1.2383050e+00  -6.4222009e-09   2.0340538e-08   1.2344432e+00  -1.2240881e+00  -2.1415685e-03   8.8899473e-04
   4.6000000e+00   1.2383050e+00  -1.2383050e+00  -1.2615975e-08   8.7937912e-08   1.2345413e+00  -1.2241819e+00  -2.1403283e-03   8.8764878e-04
   4.6500000e+00   1.2383050e+00  -1.2383050e+00  -4.5593645e-09   2.0284439e-08   1.2346394e+00  -1.2242758e+00  -2.1391068e-03   8.8645795e-04
   4.7000000e+00   1.2383050e+00  -1.2383050e+00   9.5088065e-09  -1.0523833e-07   1.2347376e+00  -1.2243698e+00  -2.1378793e-03   8.8523033e-04
   4.7500000e+00   1.2383050e+00  -1.2383050e+00   8.0111208e-09  -8.6472145e-08   1.2348360e+00  -1.2244639e+00  -2.1366296e-03   8.8384175e-04
   4.8000000e+00   1.2383050e+00  -1.2383050e+00  -7.8405091e-09   6.5490975e-08   1.2349345e+00  -1.2245582e+00  -2.1353705e-03   8.8239043e-04
   4.8500000e+00   1.2383050e+00  -1.2383050e+00  -1.4100589e-08   1.2682843e-07   1.2350331e+00  -1.2246525e+00  -2.1341504e-03   8.8125246e-04
   4.9000000e+00   1.2383050e+00  -1.2383049e+00   3.4523440e-08  -3.2598843e-07   1.2351318e+00  -1.2247470e+00  -2.1329832e-03   8.8053573e-04
   4.9500000e+00   1.2383050e+00  -1.2383049e+00   8.2239306e-08  -7.7087109e-07   1.2352307e+00  -1.2248416e+00  -2.1317610e-03   8.7940419e-04
   5.0000000e+00   1.2383050e+00  -1.2383049e+00   6.8665147e-08  -6.4284336e-07   1.2353296e+00  -1.2249362e+00  -2.1304438e-03   8.7754839e-04
   5.0500000e+00   1.2383050e+00  -1.2383050e+00  -6.2410343e-09   5.8590669e-08   1.2354287e+00  -1.2250310e+00  -2.1290767e-03   8.7531951e-04
   5.1000000e+00   1.2383050e+00  -1.2383050e+00  -8.2181367e-08   7.6944655e-07   1.2355279e+00  -1.2251259e+00  -2.1277904e-03   8.7372942e-04
   5.1500000e+00   1.2383050e+00  -1.2383050e+00  -5.3192901e-08   4.9853862e-07   1.2356272e+00  -1.2252209e+00  -2.1266257e-03   8.7309413e-04
   5.2000000e+00   1.2383050e+00  -1.2383050e+00   3.9664130e-09  -3.6033230e-08   1.2357267e+00  -1.2253161e+00  -2.1253914e-03   8.7193274e-04
   5.2500000e+00   1.2383050e+00  -1.2383050e+00  -1.0416479e-09   1.0850840e-08   1.2358263e+00  -1.2254113e+00  -2.1240943e-03   8.7029779e-04
   5.3000000e+00   1.2383050e+00  -1.2383050e+00  -3.1420454e-08   2.9500423e-07   1.2359259e+00  -1.2255067e+00  -2.1228548e-03   8.6912380e-04
   5.3500000e+00   1.2383050e+00  -1.2383050e+00  -8.7090953e-09   8.2481472e-08   1.2360257e+00  -1.2256022e+00  -2.1216086e-03   8.6791091e-04
   5.4000000e+00   1.2383050e+00  -1.2383050e+00   3.7356774e-09  -3.4024899e-08   1.2361257e+00  -1.2256978e+00  -2.1203336e-03   8.6648886e-04
   5.4500000e+00   1.2383050e+00  -1.2383050e+00  -6.2940713e-09   5.9696831e-08   1.2362257e+00  -1.2257935e+00  -2.1190696e-03   8.6516608e-04
   5.5000000e+00   1.2383050e+00  -1.2383050e+00  -8.1984580e-09   7.7406714e-08   1.2363259e+00  -1.2258893e+00  -2.1178214e-03   8.6398049e-04
   5.5500000e+00   1.2383050e+00  -1.2383050e+00   1.1307888e-08  -1.0516778e-07   1.2364262e+00  -1.2259853e+00  -2.1165512e-03   8.6263765e-04
   5.6000000e+00   1.2383050e+00  -1.2383050e+00   1.7533573e-08  -1.6350093e-07   1.2365266e+00  -1.2260813e+00  -2.1152557e-03   8.6111407e-04
   5.6500000e+00   1.2383050e+00  -1.2383050e+00   8.3877887e-10  -7.4147705e-09   1.2366271e+00  -1.2261775e+00  -2.1139691e-03   8.5967301e-04
   5.7000000e+00   1.2383050e+00  -1.2383050e+00  -1.8816921e-08   1.7637881e-07   1.2367278e+00  -1.2262738e+00  -2.1127568e-03   8.5882256e-04
   5.7500000e+00   1.2383050e+00  -1.2383050e+00   9.2197536e-09  -8.5959088e-08   1.2368286e+00  -1.2263703e+00  -2.1115378e-03   8.5793422e-04
   5.8000000e+00   1.2383050e+00  -1.2383049e+00   6.9524598e-08  -6.5014221e-07   1.2369295e+00  -1.2264668e+00  -2.1102253e-03   8.5633614e-04
   5.8500000e+00   1.2383050e+00  -1.2383049e+00   7.7507936e-08  -7.2487071e-07   1.2370305e+00  -1.2265634e+00  -2.1088316e-03   8.5412395e-04
   5.9000000e+00   1.2383050e+00  -1.2383050e+00   1.3632823e-08  -1.2738569e-07   1.2371317e+00  -1.2266601e+00  -2.1074683e-03   8.5216076e-04
   5.9500000e+00   1.2383050e+00  -1.2383050e+00  -7.0663050e-08   6.6113380e-07   1.2372330e+00  -1.2267570e+00  -2.1062570e-03   8.5139181e-04
   6.0000000e+00   1.2383050e+00  -1.2383050e+00  -5.9728726e-08   5.5882058e-07   1.2373344e+00  -1.2268540e+00  -2.1050128e-03   8.5038109e-04
   6.0500000e+00   1.2383050e+00  -1.2383050e+00   2.4562783e-09  -2.2915962e-08   1.2374359e+00  -1.2269511e+00  -2.1036847e-03   8.4873561e-04
   6.1000000e+00   1.2383050e+00  -1.2383050e+00   5.2531070e-09  -4.9095757e-08   1.2375375e+00  -1.2270483e+00  -2.1023903e-03   8.4736606e-04
   6.1500000e+00   1.2383050e+00  -1.2383050e+00  -3.0755245e-08   2.8773476e-07   1.2376393e+00  -1.2271457e+00  -2.1011199e-03   8.4619710e-04
   6.2000000e+00   1.2383050e+00  -1.2383050e+00  -1.3280127e-08   1.2425205e-07   1.2377412e+00  -1.2272432e+00  -2.0998162e-03   8.4478484e-04
   6.2500000e+00   1.2383050e+00  -1.2383050e+00   4.7457957e-09  -4.4380742e-08   1.2378432e+00  -1.2273407e+00  -2.0985050e-03   8.4332891e-04
   6.3000000e+00   1.2383050e+00  -1.2383050e+00  -3.3405423e-09   3.1258027e-08   1.2379454e+00  -1.2274384e+00  -2.0972233e-03   8.4211711e-04
   6.3500000e+00   1.2383050e+00  -1.2383050e+00  -1.2441304e-08   1.1638784e-07   1.2380476e+00  -1.2275363e+00  -2.0959284e-03   8.4081787e-04
   6.4000000e+00   1.2383050e+00  -1.2383050e+00   7.2390286e-09  -6.7716579e-08   1.2381500e+00  -1.2276342e+00  -2.0946028e-03   8.3929577e-04
   6.4500000e+00   1.2383050e+00  -1.2383050e+00   1.8914516e-08  -1.7693799e-07   1.2382525e+00  -1.2277322e+00  -2.0932701e-03   8.3773276e-04
   6.5000000e+00   1.2383050e+00  -1.2383050e+00   5.4996741e-09  -5.1448877e-08   1.2383552e+00  -1.2278304e+00  -2.0919957e-03   8.3663763e-04
   6.5500000e+00   1.2383050e+00  -1.2383050e+00  -1.7710763e-08   1.6567456e-07   1.2384580e+00  -1.2279288e+00  -2.0907525e-03   8.3579863e-04
   6.6000000e+00   1.2383050e+00  -1.2383050e+00  -2.2644352e-09   2.1180077e-08   1.2385609e+00  -1.2280272e+00  -2.0894331e-03   8.3438469e-04
   6.6500000e+00   1.2383050e+00  -1.2383049e+00   5.6577759e-08  -5.2926465e-07   1.2386639e+00  -1.2281257e+00  -2.0880236e-03   8.3228718e-04
   6.7000000e+00   1.2383050e+00  -1.2383049e+00   7.3624190e-08  -6.8872690e-07   1.2387670e+00  -1.2282243e+00  -2.0866093e-03   8.3016766e-04
   6.7500000e+00   1.2383050e+00  -1.2383050e+00   2.0769182e-08  -1.9428972e-07   1.2388703e+00  -1.2283231e+00  -2.0853360e-03   8.2915605e-04
   6.8000000e+00   1.2383050e+00  -1.2383050e+00  -5.9627721e-08   5.5779059e-07   1.2389737e+00  -1.2284220e+00  -2.0840707e-03   8.2822256e-04
   6.8500000e+00   1.2383050e+00  -1.2383050e+00  -5.8292943e-08   5.4530438e-07   1.2390772e+00  -1.2285210e+00  -2.0827181e-03   8.2662658e-04
   6.9000000e+00   1.2383050e+00  -1.2383050e+00   2.9694155e-09  -2.7779747e-08   1.2391809e+00  -1.2286201e+00  -2.0813657e-03   8.2504730e-04
   6.9500000e+00   1.2383050e+00  -1.2383050e+00   1.0019972e-08  -9.3734418e-08   1.2392847e+00  -1.2287194e+00  -2.0800655e-03   8.2388888e-04
   7.0000000e+00   1.2383050e+00  -1.2383050e+00  -2.7744440e-08   2.5953667e-07   1.2393886e+00  -1.2288188e+00  -2.0787344e-03   8.2250565e-04
   7.0500000e+00   1.2383050e+00  -1.2383050e+00  -1.6761393e-08   1.5679494e-07   1.2394926e+00  -1.2289182e+00  -2.0773800e-03   8.2095733e-04
   7.1000000e+00   1.2383050e+00  -1.2383050e+00   5.5545410e-09  -5.1961364e-08   1.2395968e+00  -1.2290179e+00  -2.0760560e-03   8.1966032e-04
   7.1500000e+00   1.2383050e+00  -1.2383050e+00   9.0719722e-12  -8.5561494e-11   1.2397011e+00  -1.2291176e+00  -2.0747341e-03   8.1839417e-04
   7.2000000e+00   1.2383050e+00  -1.2383050e+00  -1.4746446e-08   1.3794647e-07   1.2398055e+00  -1.2292175e+00  -2.0733800e-03   8.1689443e-04
   7.2500000e+00   1.2383050e+00  -1.2383050e+00   2.9615512e-09  -2.7704530e-08   1.2399100e+00  -1.2293174e+00  -2.0720052e-03   8.1525038e-04
   7.3000000e+00   1.2383050e+00  -1.2383050e+00   1.9936943e-08  -1.8650231e-07   1.2400147e+00  -1.2294175e+00  -2.0706681e-03   8.1391341e-04
   7.3500000e+00   1.2383050e+00  -1.2383050e+00   1.0369390e-08  -9.7001651e-08   1.2401195e+00  -1.2295178e+00  -2.0693920e-03   8.1306453e-04
   7.4000000e+00   1.2383050e+00  -1.2383050e+00  -1.5646210e-08   1.4636377e-07   1.2402245e+00  -1.2296182e+00  -2.0680617e-03   8.1181170e-04
   7.4500000e+00   1.2383050e+00  -1.2383050e+00  -1.1980576e-08   1.1207330e-07   1.2403295e+00  -1.2297186e+00  -2.0666360e-03   8.0983460e-04
   7.5000000e+00   1.2383050e+00  -1.2383049e+00   4.5299992e-08  -4.2376289e-07   1.2404347e+00  -1.2298192e+00  -2.0651759e-03   8.0760687e-04
   7.5500000e+00   1.2383050e+00  -1.2383049e+00   7.1426344e-08  -6.6816410e-07   1.2405401e+00  -1.2299199e+00  -2.0638331e-03   8.0630418e-04
   7.6000000e+00   1.2383050e+00  -1.2383049e+00   2.8151414e-08  -2.6334477e-07   1.2406455e+00  -1.2300207e+00  -2.0625430e-03   8.0542610e-04
   7.6500000e+00   1.2383050e+00  -1.2383050e+00  -5.0514583e-08   4.7254341e-07   1.2407511e+00  -1.2301217e+00  -2.0611694e-03   8.0391572e-04
   7.7000000e+00   1.2383050e+00  -1.2383050e+00  -5.8345107e-08   5.4579462e-07   1.2408568e+00  -1.2302228e+00  -2.0597616e-03   8.0215697e-04
   7.7500000e+00   1.2383050e+00  -1.2383049e+00   6.2624833e-08  -5.8582911e-07   1.2409627e+00  -1.2303240e+00  -2.0584243e-03   8.0095984e-04
   7.8000000e+00   1.2383050e+00  -1.2383049e+00   1.1936110e-07  -1.1165730e-06   1.2410686e+00  -1.2304253e+00  -2.0570656e-03   7.9961292e-04
   7.8500000e+00   1.2383050e+00  -1.2383049e+00   2.7518600e-08  -2.5742402e-07   1.2411747e+00  -1.2305268e+00  -2.0556734e-03   7.9802261e-04
   7.9000000e+00   1.2383050e+00  -1.2383050e+00  -1.1302114e-07   1.0572671e-06   1.2412810e+00  -1.2306284e+00  -2.0543008e-03   7.9659967e-04
   7.9500000e+00   1.2383050e+00  -1.2383050e+00  -6.6382477e-08   6.2098100e-07   1.2413874e+00  -1.2307301e+00  -2.0529472e-03   7.9533959e-04
   8.0000000e+00   1.2383050e+00  -1.2383050e+00   2.3640584e-08  -2.2114787e-07   1.2414939e+00  -1.2308319e+00  -2.0515646e-03   7.9387163e-04
   8.0500000e+00   1.2383050e+00  -1.2383050e+00   6.2751717e-09  -5.8701167e-08   1.2416005e+00  -1.2309339e+00  -2.0501522e-03   7.9218823e-04
   8.1000000e+00   1.2383050e+00  -1.2383050e+00  -5.7936862e-08   5.4197641e-07   1.2417073e+00  -1.2310359e+00  -2.0487570e-03   7.9065528e-04
   8.1500000e+00   1.2383050e+00  -1.2383050e+00  -2.1672559e-08   2.0273844e-07   1.2418142e+00  -1.2311382e+00  -2.0474362e-03   7.8971395e-04
   8.2000000e+00   1.2383050e+00  -1.2383050e+00   3.0039150e-09  -2.8100021e-08   1.2419212e+00  -1.2312405e+00  -2.0460878e-03   7.8857538e-04
   8.2500000e+00   1.2383050e+00  -1.2383050e+00  -1.1120696e-08   1.0402996e-07   1.2420284e+00  -1.2313430e+00  -2.0446457e-03   7.8672639e-04
   8.3000000e+00   1.2383050e+00  -1.2383050e+00  -1.3755257e-08   1.2867515e-07   1.2421356e+00  -1.2314455e+00  -2.0431473e-03   7.8445787e-04
   8.3500000e+00   1.2383050e+00  -1.2383050e+00   6.8533489e-09  -6.4110050e-08   1.2422431e+00  -1.2315482e+00  -2.0417328e-03   7.8285519e-04
   8.4000000e+00   1.2383050e+00  -1.2383050e+00   9.5585154e-09  -8.9415826e-08   1.2423506e+00  -1.2316511e+00  -2.0404105e-03   7.8198453e-04
   8.4500000e+00   1.2383050e+00  -1.2383050e+00  -7.5581206e-09   7.0703315e-08   1.2424583e+00  -1.2317540e+00  -2.0390159e-03   7.8056922e-04
   8.5000000e+00   1.2383050e+00  -1.2383050e+00  -1.1065130e-08   1.0350992e-07   1.2425662e+00  -1.2318571e+00  -2.0375630e-03   7.7871801e-04
   8.5500000e+00   1.2383050e+00  -1.2383050e+00   2.1847140e-08  -2.0437097e-07   1.2426741e+00  -1.2319603e+00  -2.0361765e-03   7.7739895e-04
   8.6000000e+00   1.2383050e+00  -1.2383049e+00   3.8914429e-08  -3.6402850e-07   1.2427822e+00  -1.2320637e+00  -2.0347884e-03   7.7608291e-04
   8.6500000e+00   1.2383050e+00  -1.2383050e+00   1.5183828e-08  -1.4203840e-07   1.2428904e+00  -1.2321671e+00  -2.0333614e-03   7.7448204e-04
   8.7000000e+00   1.2383050e+00  -1.2383050e+00  -2.9003398e-08   2.7131507e-07   1.2429988e+00  -1.2322707e+00  -2.0319379e-03   7.7292521e-04
   8.7500000e+00   1.2383050e+00  -1.2383050e+00  -2.7171038e-08   2.5417405e-07   1.2431073e+00  -1.2323745e+00  -2.0305475e-03   7.7164180e-04
   8.8000000e+00   1.2383050e+00  -1.2383049e+00   6.6832859e-08  -6.2519362e-07   1.2432159e+00  -1.2324783e+00  -2.0291354e-03   7.7020589e-04
   8.8500000e+00   1.2383050e+00  -1.2383049e+00   1.1521434e-07  -1.0777822e-06   1.2433247e+00  -1.2325823e+00  -2.0276874e-03   7.6850907e-04
   8.9000000e+00   1.2383050e+00  -1.2383049e+00   4.7798494e-08  -4.4713458e-07   1.2434336e+00  -1.2326864e+00  -2.0262401e-03   7.6683483e-04
   8.9500000e+00   1.2383050e+00  -1.2383050e+00  -8.0947213e-08   7.5722840e-07   1.2435427e+00  -1.2327906e+00  -2.0248649e-03   7.6573521e-04
   9.0000000e+00   1.2383050e+00  -1.2383050e+00  -9.3822590e-08   8.7767182e-07   1.2436518e+00  -1.2328950e+00  -2.0234922e-03   7.6467198e-04
   9.0500000e+00   1.2383050e+00  -1.2383049e+00   3.8508703e-08  -3.6023292e-07   1.2437612e+00  -1.2329995e+00  -2.0220324e-03   7.6295072e-04
   9.1000000e+00   1.2383050e+00  -1.2383049e+00   7.5519583e-08  -7.0645394e-07   1.2438706e+00  -1.2331041e+00  -2.0205001e-03   7.6068396e-04
   9.1500000e+00   1.2383050e+00  -1.2383050e+00  -2.7724532e-08   2.5935274e-07   1.2439802e+00  -1.2332088e+00  -2.0190146e-03   7.5879757e-04
   9.2000000e+00   1.2383050e+00  -1.2383050e+00  -9.4216944e-08   8.8136178e-07   1.2440899e+00  -1.2333137e+00  -2.0176521e-03   7.5788104e-04
   9.2500000e+00   1.2383050e+00  -1.2383050e+00  -1.8851844e-08   1.7635175e-07   1.2441998e+00  -1.2334188e+00  -2.0162352e-03   7.5655992e-04
   9.3000000e+00   1.2383050e+00  -1.2383050e+00   3.5421563e-09  -3.3134988e-08   1.2443098e+00  -1.2335239e+00  -2.0147441e-03   7.5467996e-04
   9.3500000e+00   1.2383050e+00  -1.2383050e+00  -2.7402664e-08   2.5634130e-07   1.2444199e+00  -1.2336292e+00  -2.0133010e-03   7.5319011e-04
   9.4000000e+00   1.2383050e+00  -1.2383050e+00  -1.6000511e-08   1.4967870e-07   1.2445302e+00  -1.2337346e+00  -2.0118805e-03   7.5189209e-04
   9.4500000e+00   1.2383050e+00  -1.2383050e+00   5.0042973e-09  -4.6812833e-08   1.2446406e+00  -1.2338401e+00  -2.0104200e-03   7.5030105e-04
   9.5000000e+00   1.2383050e+00  -1.2383050e+00  -6.1827117e-10   5.7839591e-09   1.2447511e+00  -1.2339457e+00  -2.0089466e-03   7.4862692e-04
   9.5500000e+00   1.2383050e+00  -1.2383050e+00  -1.3896602e-08   1.2999731e-07   1.2448618e+00  -1.2340516e+00  -2.0075137e-03   7.4728408e-04
   9.6000000e+00   1.2383050e+00  -1.2383050e+00   3.9415267e-09  -3.6871197e-08   1.2449726e+00  -1.2341575e+00  -2.0060697e-03   7.4587310e-04
   9.6500000e+00   1.2383050e+00  -1.2383050e+00   1.9842113e-08  -1.8561475e-07   1.2450836e+00  -1.2342635e+00  -2.0045873e-03   7.4418119e-04
   9.7000000e+00   1.2383050e+00  -1.2383050e+00   9.8732037e-09  -9.2359677e-08   1.2451947e+00  -1.2343697e+00  -2.0030919e-03   7.4240570e-04
   9.7500000e+00   1.2383050e+00  -1.2383050e+00  -1.5591995e-08   1.4585688e-07   1.2453059e+00  -1.2344760e+00  -2.0016569e-03   7.4111603e-04
   9.8000000e+00   1.2383050e+00  -1.2383050e+00  -1.1379613e-08   1.0645174e-07   1.2454173e+00  -1.2345825e+00  -2.0002531e-03   7.4008537e-04
   9.8500000e+00   1.2383050e+00  -1.2383049e+00   4.7678841e-08  -4.4601590e-07   1.2455288e+00  -1.2346891e+00  -1.9987736e-03   7.3848531e-04
   9.9000000e+00   1.2383050e+00  -1.2383049e+00   7.5460768e-08  -7.0590438e-07   1.2456405e+00  -1.2347958e+00  -1.9972103e-03   7.3625360e-04
   9.9500000e+00   1.2383050e+00  -1.2383049e+00   3.1816347e-08  -2.9762864e-07   1.2457523e+00  -1.2349026e+00  -1.9956611e-03   7.3414823e-04
   1.0000000e+01   1.2383050e+00  -1.2383050e+00  -5.0420609e-08   4.7166436e-07   1.2458642e+00  -1.2350096e+00  -1.9942459e-03   7.3309966e-04
   1.0050000e+01   1.2383050e+00  -1.2383050e+00  -6.5908879e-08   6.1655061e-07   1.2459763e+00  -1.2351167e+00  -1.9928041e-03   7.3186219e-04
   1.0100000e+01   1.2383050e+00  -1.2383050e+00  -2.3432173e-09   2.1919717e-08   1.2460885e+00  -1.2352240e+00  -1.9912793e-03   7.2999882e-04
   1.0150000e+01   1.2383050e+00  -1.2383050e+00   1.3219850e-08  -1.2366631e-07   1.2462009e+00  -1.2353313e+00  -1.9897757e-03   7.2831772e-04
   1.0200000e+01   1.2383050e+00  -1.2383050e+00  -2.3535697e-08   2.2016701e-07   1.2463134e+00  -1.2354389e+00  -1.9883191e-03   7.2701832e-04
   1.0250000e+01   1.2383050e+00  -1.2383050e+00  -2.0948653e-08   1.9596624e-07   1.2464260e+00  -1.2355465e+00  -1.9868253e-03   7.2544867e-04
   1.0300000e+01   1.2383050e+00  -1.2383050e+00   4.2799507e-09  -4.0037114e-08   1.2465388e+00  -1.2356543e+00  -1.9853054e-03   7.2369441e-04
   1.0350000e+01   1.2383050e+00  -1.2383050e+00   2.3337342e-09  -2.1831041e-08   1.2466517e+00  -1.2357622e+00  -1.9838232e-03   7.2224963e-04
   1.0400000e+01   1.2383050e+00  -1.2383050e+00  -1.4396134e-08   1.3467008e-07   1.2467648e+00  -1.2358703e+00  -1.9823445e-03   7.2085078e-04
   1.0450000e+01   1.2383050e+00  -1.2383050e+00  -5.7711912e-10   5.3987998e-09   1.2468780e+00  -1.2359784e+00  -1.9808278e-03   7.1917509e-04
   1.0500000e+01   1.2383050e+00  -1.2383050e+00   1.9058083e-08  -1.7828053e-07   1.2469914e+00  -1.2360867e+00  -1.9792870e-03   7.1732983e-04
   1.0550000e+01   1.2383050e+00  -1.2383050e+00   1.3230458e-08  -1.2376547e-07   1.2471049e+00  -1.2361952e+00  -1.9777899e-03   7.1584203e-04
   1.0600000e+01   1.2383050e+00  -1.2383050e+00  -1.2650441e-08   1.1833981e-07   1.2472185e+00  -1.2363038e+00  -1.9763478e-03   7.1479849e-04
   1.0650000e+01   1.2383050e+00  -1.2383050e+00  -1.6854017e-08   1.5766253e-07   1.2473323e+00  -1.2364126e+00  -1.9748457e-03   7.1330813e-04
   1.0700000e+01   1.2383050e+00  -1.2383049e+00   3.7460869e-08  -3.5043099e-07   1.2474462e+00  -1.2365214e+00  -1.9732534e-03   7.1113630e-04
   1.0750000e+01   1.2383050e+00  -1.2383049e+00   7.0600085e-08  -6.6043471e-07   1.2475603e+00  -1.2366304e+00  -1.9716471e-03   7.0887406e-04
   1.0800000e+01   1.2383050e+00  -1.2383049e+00   3.5780997e-08  -3.3471635e-07   1.2476745e+00  -1.2367395e+00  -1.9701940e-03   7.0781799e-04
   1.0850000e+01   1.2383050e+00  -1.2383050e+00  -4.1743671e-08   3.9049517e-07   1.2477888e+00  -1.2368488e+00  -1.9688100e-03   7.0731592e-04
   1.0900000e+01   1.2383050e+00  -1.2383050e+00  -6.4683620e-08   6.0508886e-07   1.2479033e+00  -1.2369582e+00  -1.9672526e-03   7.0548796e-04
   1.0950000e+01   1.2383050e+00  -1.2383049e+00   4.8158973e-08  -4.5050701e-07   1.2480180e+00  -1.2370677e+00  -1.9655374e-03   7.0245378e-04
   1.1000000e+01   1.2383050e+00  -1.2383049e+00   1.1794501e-07  -1.1033261e-06   1.2481328e+00  -1.2371774e+00  -1.9639528e-03   7.0045166e-04
   1.1050000e+01   1.2383050e+00  -1.2383049e+00   4.2236354e-08  -3.9510260e-07   1.2482477e+00  -1.2372872e+00  -1.9625547e-03   6.9991405e-04
   1.1100000e+01   1.2383050e+00  -1.2383050e+00  -1.0053513e-07   9.4046568e-07   1.2483628e+00  -1.2373972e+00  -1.9610304e-03   6.9841592e-04
   1.1150000e+01   1.2383050e+00  -1.2383050e+00  -7.7197498e-08   7.2215112e-07   1.2484780e+00  -1.2375073e+00  -1.9593956e-03   6.9607959e-04
   1.1200000e+01   1.2383050e+00  -1.2383050e+00   1.9248321e-08  -1.8006007e-07   1.2485934e+00  -1.2376175e+00  -1.9578793e-03   6.9468045e-04
   1.1250000e+01   1.2383050e+00  -1.2383050e+00   1.3927868e-08  -1.3028906e-07   1.2487089e+00  -1.2377279e+00  -1.9563686e-03   6.9334381e-04
   1.1300000e+01   1.2383050e+00  -1.2383050e+00  -5.4082813e-08   5.0592333e-07   1.2488246e+00  -1.2378384e+00  -1.9548003e-03   6.9157894e-04
   1.1350000e+01   1.2383050e+00  -1.2383050e+00  -2.6912202e-08   2.5175317e-07   1.2489404e+00  -1.2379490e+00  -1.9532445e-03   6.8993007e-04
   1.1400000e+01   1.2383050e+00  -1.2383050e+00   2.7935562e-09  -2.6132206e-08   1.2490563e+00  -1.2380598e+00  -1.9517122e-03   6.8848165e-04
   1.1450000e+01   1.2383050e+00  -1.2383050e+00  -8.2258098e-09   7.6949472e-08   1.2491725e+00  -1.2381708e+00  -1.9501511e-03   6.8682825e-04
   1.1500000e+01   1.2383050e+00  -1.2383050e+00  -1.6482820e-08   1.5419040e-07   1.2492887e+00  -1.2382818e+00  -1.9485671e-03   6.8501706e-04
   1.1550000e+01   1.2383050e+00  -1.2383050e+00   4.7562099e-09  -4.4492166e-08   1.2494051e+00  -1.2383930e+00  -1.9470136e-03   6.8346040e-04
   1.1600000e+01   1.2383050e+00  -1.2383050e+00   1.0793815e-08  -1.0097155e-07   1.2495217e+00  -1.2385044e+00  -1.9454828e-03   6.8209910e-04
   1.1650000e+01   1.2383050e+00  -1.2383050e+00  -5.0707849e-09   4.7435301e-08   1.2496383e+00  -1.2386159e+00  -1.9439120e-03   6.8044669e-04
   1.1700000e+01   1.2383050e+00  -1.2383050e+00  -1.3564698e-08   1.2689236e-07   1.2497552e+00  -1.2387275e+00  -1.9422942e-03   6.7844864e-04
   1.1750000e+01   1.2383050e+00  -1.2383050e+00   1.7255030e-08  -1.6141366e-07   1.2498722e+00  -1.2388392e+00  -1.9406829e-03   6.7652050e-04
   1.1800000e+01   1.2383050e+00  -1.2383049e+00   3.8703871e-08  -3.6205881e-07   1.2499893e+00  -1.2389511e+00  -1.9391844e-03   6.7548576e-04
   1.1850000e+01   1.2383050e+00  -1.2383050e+00   1.9963103e-08  -1.8674657e-07   1.2501066e+00  -1.2390632e+00  -1.9377046e-03   6.7461478e-04
   1.1900000e+01   1.2383050e+00  -1.2383050e+00  -2.4215721e-08   2.2652831e-07   1.2502241e+00  -1.2391754e+00  -1.9360830e-03   6.7266383e-04
   1.1950000e+01   1.2383050e+00  -1.2383050e+00  -3.3311981e-08   3.1162006e-07   1.2503416e+00  -1.2392877e+00  -1.9343348e-03   6.6975024e-04
   1.2000000e+01   1.2383050e+00  -1.2383049e+00   5.4496786e-08  -5.0979476e-07   1.2504594e+00  -1.2394001e+00  -1.9326542e-03   6.6738068e-04
   1.2050000e+01   1.2383050e+00  -1.2383049e+00   1.1315532e-07  -1.0585210e-06   1.2505773e+00  -1.2395128e+00  -1.9312324e-03   6.6703645e-04
   1.2100000e+01   1.2383050e+00  -1.2383049e+00   5.9300535e-08  -5.5473147e-07   1.2506953e+00  -1.2396256e+00  -1.9297330e-03   6.6611071e-04
   1.2150000e+01   1.2383050e+00  -1.2383050e+00  -6.7060675e-08   6.2732557e-07   1.2508135e+00  -1.2397384e+00  -1.9280023e-03   6.6340977e-04
   1.2200000e+01   1.2383050e+00  -1.2383050e+00  -1.0265482e-07   9.6029372e-07   1.2509318e+00  -1.2398514e+00  -1.9262646e-03   6.6067434e-04
   1.2250000e+01   1.2383050e+00  -1.2383050e+00   2.6101364e-08  -2.4416741e-07   1.2510503e+00  -1.2399646e+00  -1.9247688e-03   6.5983424e-04
   1.2300000e+01   1.2383050e+00  -1.2383049e+00   7.8798960e-08  -7.3713125e-07   1.2511690e+00  -1.2400780e+00  -1.9231969e-03   6.5842371e-04
   1.2350000e+01   1.2383050e+00  -1.2383050e+00  -1.2764923e-08   1.1941170e-07   1.2512877e+00  -1.2401914e+00  -1.9215431e-03   6.5639745e-04
   1.2400000e+01   1.2383050e+00  -1.2383050e+00  -9.8148281e-08   9.1813786e-07   1.2514067e+00  -1.2403050e+00  -1.9199535e-03   6.5488883e-04
   1.2450000e+01   1.2383050e+00  -1.2383050e+00  -2.5238682e-08   2.3609801e-07   1.2515258e+00  -1.2404188e+00  -1.9183574e-03   6.5334996e-04
   1.2500000e+01   1.2383050e+00  -1.2383050e+00   5.3770919e-09  -5.0300085e-08   1.2516450e+00  -1.2405327e+00  -1.9167244e-03   6.5154419e-04
   1.2550000e+01   1.2383050e+00  -1.2383050e+00  -2.3682364e-08   2.2153940e-07   1.2517644e+00  -1.2406467e+00  -1.9151014e-03   6.4983537e-04
   1.2600000e+01   1.2383050e+00  -1.2383050e+00  -1.9738264e-08   1.8464388e-07   1.2518840e+00  -1.2407609e+00  -1.9134987e-03   6.4830390e-04
   1.2650000e+01   1.2383050e+00  -1.2383050e+00   3.8790623e-09  -3.6286713e-08   1.2520037e+00  -1.2408753e+00  -1.9118716e-03   6.4660323e-04
   1.2700000e+01   1.2383050e+00  -1.2383050e+00   1.4480144e-09  -1.3545300e-08   1.2521236e+00  -1.2409897e+00  -1.9102167e-03   6.4470675e-04
   1.2750000e+01   1.2383050e+00  -1.2383050e+00  -1.3744972e-08   1.2857887e-07   1.2522436e+00  -1.2411043e+00  -1.9085732e-03   6.4291945e-04
   1.2800000e+01   1.2383050e+00  -1.2383050e+00   7.8185088e-10  -7.3137081e-09   1.2523637e+00  -1.2412191e+00  -1.9069944e-03   6.4165296e-04
   1.2850000e+01   1.2383050e+00  -1.2383050e+00   1.9156049e-08  -1.7919690e-07   1.2524841e+00  -1.2413341e+00  -1.9053949e-03   6.4024593e-04
   1.2900000e+01   1.2383050e+00  -1.2383050e+00   1.2592024e-08  -1.1779314e-07   1.2526045e+00  -1.2414491e+00  -1.9037131e-03   6.3822097e-04
   1.2950000e+01   1.2383050e+00  -1.2383050e+00  -1.2812115e-08   1.1985223e-07   1.2527252e+00  -1.2415643e+00  -1.9019754e-03   6.3578334e-04
   1.3000000e+01   1.2383050e+00  -1.2383050e+00  -1.6189534e-08   1.5144658e-07   1.2528459e+00  -1.2416796e+00  -1.9002964e-03   6.3382090e-04
   1.3050000e+01   1.2383050e+00  -1.2383049e+00   4.0061347e-08  -3.7475737e-07   1.2529669e+00  -1.2417951e+00  -1.8987187e-03   6.3266364e-04
   1.3100000e+01   1.2383050e+00  -1.2383049e+00   7.4955181e-08  -7.0117483e-07   1.2530880e+00  -1.2419108e+00  -1.8970814e-03   6.3106457e-04
   1.3150000e+01   1.2383050e+00  -1.2383049e+00   3.9765564e-08  -3.7199031e-07   1.2532092e+00  -1.2420265e+00  -1.8953771e-03   6.2896645e-04
   1.3200000e+01   1.2383050e+00  -1.2383050e+00  -4.1333197e-08   3.8665535e-07   1.2533306e+00  -1.2421425e+00  -1.8937256e-03   6.2729805e-04
   1.3250000e+01   1.2383050e+00  -1.2383050e+00  -7.1266073e-08   6.6666500e-07   1.2534522e+00  -1.2422586e+00  -1.8920886e-03   6.2576313e-04
   1.3300000e+01   1.2383050e+00  -1.2383050e+00  -7.8013303e-09   7.2978143e-08   1.2535739e+00  -1.2423748e+00  -1.8904118e-03   6.2393892e-04
   1.3350000e+01   1.2383050e+00  -1.2383050e+00   1.5263693e-08  -1.4278565e-07   1.2536958e+00  -1.2424912e+00  -1.8887249e-03   6.2205763e-04
   1.3400000e+01   1.2383050e+00  -1.2383050e+00  -1.8842045e-08   1.7625979e-07   1.2538178e+00  -1.2426077e+00  -1.8870774e-03   6.2050273e-04
   1.3450000e+01   1.2383050e+00  -1.2383050e+00  -2.4593635e-08   2.3006358e-07   1.2539400e+00  -1.2427244e+00  -1.8854165e-03   6.1886383e-04
   1.3500000e+01   1.2383050e+00  -1.2383050e+00   2.6114271e-09  -2.4428752e-08   1.2540623e+00  -1.2428412e+00  -1.8837165e-03   6.1694293e-04
   1.3550000e+01   1.2383050e+00  -1.2383050e+00   4.2421609e-09  -3.9683598e-08   1.2541848e+00  -1.2429582e+00  -1.8820040e-03   6.1494577e-04
   1.3600000e+01   1.2383050e+00  -1.2383050e+00  -1.3249240e-08   1.2394136e-07   1.2543075e+00  -1.2430753e+00  -1.8803532e-03   6.1344789e-04
   1.3650000e+01   1.2383050e+00  -1.2383050e+00  -3.8105878e-09   3.5646587e-08   1.2544303e+00  -1.2431926e+00  -1.8787336e-03   6.1221255e-04
   1.3700000e+01   1.2383050e+00  -1.2383050e+00   1.7839423e-08  -1.6688046e-07   1.2545533e+00  -1.2433101e+00  -1.8770356e-03   6.1038946e-04
   1.3750000e+01   1.2383050e+00  -1.2383050e+00   1.5668570e-08  -1.4657302e-07   1.2546764e+00  -1.2434276e+00  -1.8752504e-03   6.0791191e-04
   1.3800000e+01   1.2383050e+00  -1.2383050e+00  -9.4620432e-09   8.8513645e-08   1.2547997e+00  -1.2435453e+00  -1.8734775e-03   6.0555114e-04
   1.3850000e+01   1.2383050e+00  -1.2383050e+00  -2.0183413e-08   1.8880768e-07   1.2549232e+00  -1.2436632e+00  -1.8718427e-03   6.0428226e-04
   1.3900000e+01   1.2383050e+00  -1.2383049e+00   2.9893523e-08  -2.7964156e-07   1.2550468e+00  -1.2437812e+00  -1.8701824e-03   6.0283586e-04
   1.3950000e+01   1.2383050e+00  -1.2383049e+00   6.9460033e-08  -6.4977001e-07   1.2551706e+00  -1.2438994e+00  -1.8684373e-03   6.0075336e-04
   1.4000000e+01   1.2383050e+00  -1.2383049e+00   4.2976344e-08  -4.0202587e-07   1.2552945e+00  -1.2440177e+00  -1.8667129e-03   5.9885221e-04
   1.4050000e+01   1.2383050e+00  -1.2383050e+00  -3.2851726e-08   3.0731468e-07   1.2554186e+00  -1.2441362e+00  -1.8650332e-03   5.9731934e-04
   1.4100000e+01   1.2383050e+00  -1.2383050e+00  -6.9072757e-08   6.4614746e-07   1.2555429e+00  -1.2442548e+00  -1.8633164e-03   5.9551975e-04
   1.4150000e+01   1.2383050e+00  -1.2383049e+00   3.3305759e-08  -3.1156137e-07   1.2556673e+00  -1.2443736e+00  -1.8615748e-03   5.9355009e-04
   1.4200000e+01   1.2383050e+00  -1.2383049e+00   1.1520943e-07  -1.0777361e-06   1.2557918e+00  -1.2444926e+00  -1.8598695e-03   5.9188208e-04
   1.4250000e+01   1.2383050e+00  -1.2383049e+00   5.5752146e-08  -5.2153731e-07   1.2559166e+00  -1.2446116e+00  -1.8581647e-03   5.9023952e-04
   1.4300000e+01   1.2383050e+00  -1.2383050e+00  -8.7006554e-08   8.1391142e-07   1.2560415e+00  -1.2447309e+00  -1.8564228e-03   5.8833141e-04
   1.4350000e+01   1.2383050e+00  -1.2383050e+00  -8.7812239e-08   8.2144772e-07   1.2561665e+00  -1.2448503e+00  -1.8546585e-03   5.8627116e-04
   1.4400000e+01   1.2383050e+00  -1.2383050e+00   1.3113836e-08  -1.2267449e-07   1.2562918e+00  -1.2449698e+00  -1.8529376e-03   5.8456887e-04
   1.4450000e+01   1.2383050e+00  -1.2383050e+00   1.9920347e-08  -1.8634630e-07   1.2564172e+00  -1.2450895e+00  -1.8512688e-03   5.8329153e-04
   1.4500000e+01   1.2383050e+00  -1.2383050e+00  -4.8394074e-08   4.5270749e-07   1.2565427e+00  -1.2452094e+00  -1.8495395e-03   5.8156681e-04
   1.4550000e+01   1.2383050e+00  -1.2383050e+00  -3.1923059e-08   2.9862771e-07   1.2566684e+00  -1.2453294e+00  -1.8477200e-03   5.7916537e-04
   1.4600000e+01   1.2383050e+00  -1.2383050e+00   1.9049388e-09  -1.7819551e-08   1.2567943e+00  -1.2454495e+00  -1.8458838e-03   5.7665604e-04
   1.4650000e+01   1.2383050e+00  -1.2383050e+00  -5.4648333e-09   5.1121655e-08   1.2569203e+00  -1.2455698e+00  -1.8441733e-03   5.7514289e-04
   1.4700000e+01   1.2383050e+00  -1.2383050e+00  -1.8529973e-08   1.7334069e-07   1.2570465e+00  -1.2456903e+00  -1.8424764e-03   5.7375722e-04
   1.4750000e+01   1.2383050e+00  -1.2383050e+00   2.5425922e-09  -2.3784667e-08   1.2571729e+00  -1.2458110e+00  -1.8406940e-03   5.7173045e-04
   1.4800000e+01   1.2383050e+00  -1.2383050e+00   1.1600531e-08  -1.0851805e-07   1.2572994e+00  -1.2459317e+00  -1.8388974e-03   5.6961531e-04
   1.4850000e+01   1.2383050e+00  -1.2383050e+00  -2.5836467e-09   2.4169138e-08   1.2574261e+00  -1.2460527e+00  -1.8371685e-03   5.6804716e-04
   1.4900000e+01   1.2383050e+00  -1.2383050e+00  -1.4962054e-08   1.3996407e-07   1.2575530e+00  -1.2461738e+00  -1.8354101e-03   5.6627243e-04
   1.4950000e+01   1.2383050e+00  -1.2383050e+00  -6.8474735e-09   6.4055426e-08   1.2576800e+00  -1.2462950e+00  -1.8336161e-03   5.6424463e-04
   1.5000000e+01   1.2383050e+00  -1.2383050e+00  -3.2993300e-09   3.0863957e-08   1.2578072e+00  -1.2464164e+00  -1.8318421e-03   5.6239342e-04


==> data/2LinkCLDMDReconstructionDirect.dat <==
   0.0000000e+00   1.0000000e+00  -1.0000000e+00   1.0000000e+00  -1.0000000e+00   1.0000364e+00  -1.0000153e+00   9.9822304e-01  -9.9962083e-01
   5.0000000e-02   1.0443243e+00  -1.0266675e+00   7.8888867e-01  -2.0389170e-01   1.0447447e+00  -1.0406663e+00   8.1607549e-01  -7.0302986e-01
   1.0000000e-01   1.0800846e+00  -1.0304532e+00   6.4974938e-01  -1.0630541e-02   1.0813995e+00  -1.0691779e+00   6.6964179e-01  -4.9406547e-01
   1.5000000e-01   1.1098760e+00  -1.0314979e+00   5.4593142e-01  -5.0929089e-02   1.1115646e+00  -1.0893216e+00   5.5151766e-01  -3.5273885e-01
   2.0000000e-01   1.1349781e+00  -1.0364973e+00   4.6045180e-01  -1.5164297e-01   1.1364786e+00  -1.1039737e+00   4.5581481e-01  -2.6243038e-01
   2.5000000e-01   1.1561108e+00  -1.0465553e+00   3.8648899e-01  -2.4737180e-01   1.1571225e+00  -1.1152691e+00   3.7787010e-01  -2.0944662e-01
   3.0000000e-01   1.1737750e+00  -1.0608007e+00   3.2145094e-01  -3.1759757e-01   1.1742735e+00  -1.1247362e+00   3.1400741e-01  -1.8265196e-01
   3.5000000e-01   1.1883876e+00  -1.0778333e+00   2.6430969e-01  -3.5889412e-01   1.1885492e+00  -1.1334142e+00   2.6134228e-01  -1.7314837e-01
   4.0000000e-01   1.2003291e+00  -1.0962582e+00   2.1455109e-01  -3.7425521e-01   1.2004418e+00  -1.1419565e+00   2.1762181e-01  -1.7398665e-01
   4.5000000e-01   1.2099585e+00  -1.1149088e+00   1.7175099e-01  -3.6878177e-01   1.2103465e+00  -1.1507198e+00   1.8109337e-01  -1.7990006e-01
   5.0000000e-01   1.2176129e+00  -1.1328871e+00   1.3548116e-01  -3.4841471e-01   1.2185825e+00  -1.1598401e+00   1.5039762e-01  -1.8705556e-01
   5.5000000e-01   1.2236066e+00  -1.1495917e+00   1.0521949e-01  -3.1860768e-01   1.2254108e+00  -1.1692982e+00   1.2448150e-01  -1.9282144e-01
   6.0000000e-01   1.2282249e+00  -1.1646623e+00   8.0375466e-02  -2.8396703e-01   1.2310470e+00  -1.1789727e+00   1.0252814e-01  -1.9555131e-01
   6.5000000e-01   1.2317221e+00  -1.1779432e+00   6.0297056e-02  -2.4789000e-01   1.2356714e+00  -1.1886835e+00   8.3900743e-02  -1.9438582e-01
   7.0000000e-01   1.2343217e+00  -1.1894583e+00   4.4286790e-02  -2.1252095e-01   1.2394368e+00  -1.1982258e+00   6.8098337e-02  -1.8907328e-01
   7.5000000e-01   1.2362101e+00  -1.1992572e+00   3.1731581e-02  -1.7951204e-01   1.2424739e+00  -1.2073958e+00   5.4721126e-02  -1.7981046e-01
   8.0000000e-01   1.2375446e+00  -1.2074713e+00   2.2035596e-02  -1.4962899e-01   1.2448958e+00  -1.2160090e+00   4.3443954e-02  -1.6710424e-01
   8.5000000e-01   1.2384531e+00  -1.2142790e+00   1.4671085e-02  -1.2322953e-01   1.2468009e+00  -1.2239120e+00   3.3996276e-02  -1.5165443e-01
   9.0000000e-01   1.2390415e+00  -1.2198526e+00   9.1685970e-03  -1.0026716e-01   1.2482754e+00  -1.2309897e+00   2.6147414e-02  -1.3425715e-01
   9.5000000e-01   1.2393941e+00  -1.2243602e+00   5.1333558e-03  -8.0552226e-02   1.2493945e+00  -1.2371676e+00   1.9695989e-02  -1.1572808e-01
   1.0000000e+00   1.2395743e+00  -1.2279602e+00   2.2573421e-03  -6.3952846e-02   1.2502239e+00  -1.2424108e+00   1.4462610e-02  -9.6844108e-02
   1.0500000e+00   1.2396342e+00  -1.2308008e+00   2.6672223e-04  -5.0111888e-02   1.2508208e+00  -1.2467215e+00   1.0285028e-02  -7.8301593e-02
   1.1000000e+00   1.2396123e+00  -1.2330120e+00  -1.0518442e-03  -3.8715242e-02   1.2512346e+00  -1.2501332e+00   7.0151179e-03  -6.0689219e-02
   1.1500000e+00   1.2395373e+00  -1.2347079e+00  -1.8659944e-03  -2.9457985e-02   1.2515073e+00  -1.2527059e+00   4.5171371e-03  -4.4473370e-02
   1.2000000e+00   1.2394315e+00  -1.2359879e+00  -2.3153470e-03  -2.2017825e-02   1.2516745e+00  -1.2545189e+00   2.6668516e-03  -2.9993723e-02
   1.2500000e+00   1.2393101e+00  -1.2369354e+00  -2.5032086e-03  -1.6117395e-02   1.2517657e+00  -1.2556652e+00   1.3511815e-03  -1.7466951e-02
   1.3000000e+00   1.2391841e+00  -1.2376210e+00  -2.5113162e-03  -1.1499560e-02   1.2518048e+00  -1.2562454e+00   4.6811855e-04  -6.9964732e-03
   1.3500000e+00   1.2390610e+00  -1.2381030e+00  -2.4012114e-03  -7.9366514e-03   1.2518109e+00  -1.2563622e+00  -7.3270140e-05   1.4136035e-03
   1.4000000e+00   1.2389452e+00  -1.2384289e+00  -2.2177751e-03  -5.2298686e-03   1.2517990e+00  -1.2561165e+00  -3.5287938e-04   7.8420068e-03
   1.4500000e+00   1.2388398e+00  -1.2386375e+00  -1.9957804e-03  -3.2111167e-03   1.2517801e+00  -1.2556030e+00  -4.3972239e-04   1.2432680e-02
   1.5000000e+00   1.2387460e+00  -1.2387592e+00  -1.7580983e-03  -1.7370377e-03   1.2517619e+00  -1.2549080e+00  -3.9224783e-04   1.5377183e-02
   1.5500000e+00   1.2386639e+00  -1.2388181e+00  -1.5206408e-03  -6.8844323e-04   1.2517498e+00  -1.2541075e+00  -2.5882929e-04   1.6898001e-02
   1.6000000e+00   1.2385936e+00  -1.2388335e+00  -1.2952053e-03   3.2257485e-05   1.2517466e+00  -1.2532656e+00  -7.8417839e-05   1.7233442e-02
   1.6500000e+00   1.2385342e+00  -1.2388192e+00  -1.0875218e-03   5.0422472e-04   1.2517537e+00  -1.2524346e+00   1.1866644e-04   1.6624546e-02
   1.7000000e+00   1.2384845e+00  -1.2387860e+00  -9.0069903e-04   7.9077406e-04   1.2517710e+00  -1.2516549e+00   3.0983673e-04   1.5304270e-02
   1.7500000e+00   1.2384437e+00  -1.2387422e+00  -7.3677865e-04   9.4290363e-04   1.2517978e+00  -1.2509558e+00   4.7927271e-04   1.3489035e-02
   1.8000000e+00   1.2384105e+00  -1.2386933e+00  -5.9524694e-04   9.9949809e-04   1.2518323e+00  -1.2503563e+00   6.1692265e-04   1.1372580e-02
   1.8500000e+00   1.2383838e+00  -1.2386433e+00  -4.7480987e-04   9.9051267e-04   1.2518727e+00  -1.2498668e+00   7.1750964e-04   9.1219822e-03
   1.9000000e+00   1.2383626e+00  -1.2385950e+00  -3.7395108e-04   9.3935128e-04   1.2519171e+00  -1.2494899e+00   7.7957371e-04   6.8756142e-03
   1.9500000e+00   1.2383461e+00  -1.2385498e+00  -2.9046530e-04   8.6241908e-04   1.2519634e+00  -1.2492221e+00   8.0457568e-04   4.7427594e-03
   2.0000000e+00   1.2383333e+00  -1.2385089e+00  -2.2223395e-04   7.7211766e-04   1.2520098e+00  -1.2490553e+00   7.9608304e-04   2.8045964e-03
   2.0500000e+00   1.2383237e+00  -1.2384727e+00  -1.6724146e-04   6.7754603e-04   1.2520547e+00  -1.2489784e+00   7.5905187e-04   1.1162380e-03
   2.1000000e+00   1.2383164e+00  -1.2384412e+00  -1.2339999e-04   5.8411228e-04   1.2520969e+00  -1.2489777e+00   6.9921290e-04  -2.9046722e-04
   2.1500000e+00   1.2383112e+00  -1.2384142e+00  -8.8908094e-05   4.9578398e-04   1.2521353e+00  -1.2490389e+00   6.2256462e-04  -1.4036447e-03
   2.2000000e+00   1.2383074e+00  -1.2383915e+00  -6.2186340e-05   4.1518369e-04   1.2521693e+00  -1.2491474e+00   5.3497166e-04  -2.2278599e-03
   2.2500000e+00   1.2383048e+00  -1.2383725e+00  -4.1765186e-05   3.4305662e-04   1.2521985e+00  -1.2492892e+00   4.4186295e-04  -2.7805469e-03
   2.3000000e+00   1.2383031e+00  -1.2383570e+00  -2.6415860e-05   2.7975649e-04   1.2522228e+00  -1.2494516e+00   3.4802106e-04  -3.0885681e-03
   2.3500000e+00   1.2383021e+00  -1.2383444e+00  -1.5125053e-05   2.2546002e-04   1.2522423e+00  -1.2496232e+00   2.5745241e-04  -3.1850360e-03
   2.4000000e+00   1.2383016e+00  -1.2383343e+00  -7.0119309e-06   1.7947609e-04   1.2522573e+00  -1.2497945e+00   1.7332638e-04  -3.1064886e-03
   2.4500000e+00   1.2383014e+00  -1.2383263e+00  -1.3605525e-06   1.4088681e-04   1.2522682e+00  -1.2499580e+00   9.7971201e-05  -2.8904775e-03
   2.5000000e+00   1.2383014e+00  -1.2383201e+00   2.4150284e-06   1.0900101e-04   1.2522755e+00  -1.2501076e+00   3.2914336e-05  -2.5735953e-03
   2.5500000e+00   1.2383016e+00  -1.2383153e+00   4.7933994e-06   8.3179253e-05   1.2522799e+00  -1.2502395e+00  -2.1044309e-05  -2.1899465e-03
   2.6000000e+00   1.2383019e+00  -1.2383117e+00   6.1399080e-06   6.2413615e-05   1.2522818e+00  -1.2503511e+00  -6.3736933e-05  -1.7700419e-03
   2.6500000e+00   1.2383022e+00  -1.2383090e+00   6.7302291e-06   4.5823224e-05   1.2522818e+00  -1.2504414e+00  -9.5519630e-05  -1.3400839e-03
   2.7000000e+00   1.2383025e+00  -1.2383071e+00   6.7987381e-06   3.2744105e-05   1.2522806e+00  -1.2505105e+00  -1.1715944e-04  -9.2159556e-04
   2.7500000e+00   1.2383029e+00  -1.2383057e+00   6.5415327e-06   2.2702493e-05   1.2522785e+00  -1.2505594e+00  -1.2972322e-04  -5.3134330e-04
   2.8000000e+00   1.2383032e+00  -1.2383047e+00   6.1013130e-06   1.5110102e-05   1.2522761e+00  -1.2505900e+00  -1.3447346e-04  -1.8149732e-04
   2.8500000e+00   1.2383035e+00  -1.2383041e+00   5.5315145e-06   9.4256247e-06   1.2522737e+00  -1.2506045e+00  -1.3277465e-04   1.2002583e-04
   2.9000000e+00   1.2383037e+00  -1.2383038e+00   4.8809029e-06   5.2274888e-06   1.2522715e+00  -1.2506054e+00  -1.2601284e-04   3.6909017e-04
   2.9500000e+00   1.2383040e+00  -1.2383036e+00   4.2040834e-06   2.1916773e-06   1.2522699e+00  -1.2505954e+00  -1.1552939e-04   5.6478533e-04
   3.0000000e+00   1.2383042e+00  -1.2383035e+00   3.5615015e-06   9.1730916e-08   1.2522688e+00  -1.2505772e+00  -1.0256951e-04   7.0883160e-04
   3.0500000e+00   1.2383043e+00  -1.2383035e+00   3.0305025e-06  -1.4075271e-06   1.2522685e+00  -1.2505530e+00  -8.8245072e-05   8.0498081e-04
   3.1000000e+00   1.2383044e+00  -1.2383036e+00   2.6139241e-06  -2.6143997e-06   1.2522690e+00  -1.2505253e+00  -7.3510607e-05   8.5844166e-04
   3.1500000e+00   1.2383046e+00  -1.2383037e+00   2.2365390e-06  -3.3377293e-06   1.2522702e+00  -1.2504960e+00  -5.9151118e-05   8.7535137e-04
   3.2000000e+00   1.2383046e+00  -1.2383038e+00   1.8528065e-06  -3.4982583e-06   1.2522721e+00  -1.2504667e+00  -4.5779956e-05   8.6230902e-04
   3.2500000e+00   1.2383047e+00  -1.2383040e+00   1.4488852e-06  -3.1449911e-06   1.2522747e+00  -1.2504388e+00  -3.3844900e-05   8.2597993e-04
   3.3000000e+00   1.2383048e+00  -1.2383042e+00   1.0426326e-06  -2.4551939e-06   1.2522778e+00  -1.2504131e+00  -2.3640565e-05   7.7277534e-04
   3.3500000e+00   1.2383049e+00  -1.2383043e+00   6.8360574e-07  -1.7343952e-06   1.2522814e+00  -1.2503904e+00  -1.5325337e-05   7.0860735e-04
   3.4000000e+00   1.2383049e+00  -1.2383045e+00   4.5306054e-07  -1.4163854e-06   1.2522854e+00  -1.2503710e+00  -8.9411700e-06   6.3871545e-04
   3.4500000e+00   1.2383049e+00  -1.2383046e+00   3.6900872e-07  -1.6367871e-06   1.2522896e+00  -1.2503552e+00  -4.4347860e-06   5.6755853e-04
   3.5000000e+00   1.2383049e+00  -1.2383046e+00   2.8358585e-07  -1.5758577e-06   1.2522940e+00  -1.2503429e+00  -1.6790230e-06   4.9876437e-04
   3.5500000e+00   1.2383050e+00  -1.2383047e+00   1.7948164e-07  -1.1367548e-06   1.2522985e+00  -1.2503339e+00  -4.9333088e-07   4.3512750e-04
   3.6000000e+00   1.2383050e+00  -1.2383048e+00   1.1825177e-07  -9.4016926e-07   1.2523030e+00  -1.2503278e+00  -6.6264297e-07   3.7864600e-04
   3.6500000e+00   1.2383050e+00  -1.2383048e+00   8.3940424e-08  -8.7407532e-07   1.2523074e+00  -1.2503243e+00  -1.9540797e-06   3.3058770e-04
   3.7000000e+00   1.2383050e+00  -1.2383048e+00   4.6769704e-08  -6.8947390e-07   1.2523117e+00  -1.2503229e+00  -4.1311483e-06   2.9157702e-04
   3.7500000e+00   1.2383050e+00  -1.2383049e+00   1.5888570e-08  -4.9607048e-07   1.2523159e+00  -1.2503232e+00  -6.9652830e-06   2.6169427e-04
   3.8000000e+00   1.2383050e+00  -1.2383049e+00   1.1535922e-08  -5.0312028e-07   1.2523200e+00  -1.2503248e+00  -1.0244723e-05   2.4058028e-04
   3.8500000e+00   1.2383050e+00  -1.2383049e+00   1.0749191e-08  -5.0943766e-07   1.2523238e+00  -1.2503271e+00  -1.3780851e-05   2.2754058e-04
   3.9000000e+00   1.2383050e+00  -1.2383049e+00  -4.1577718e-09  -3.5931634e-07   1.2523275e+00  -1.2503299e+00  -1.7412200e-05   2.2164436e-04
   3.9500000e+00   1.2383050e+00  -1.2383050e+00  -2.8869265e-08  -1.0180571e-07   1.2523310e+00  -1.2503328e+00  -2.1006419e-05   2.2181465e-04
   4.0000000e+00   1.2383050e+00  -1.2383050e+00  -3.6993846e-08   8.5942429e-09   1.2523343e+00  -1.2503355e+00  -2.4460495e-05   2.2690731e-04
   4.0500000e+00   1.2383050e+00  -1.2383049e+00   3.3164141e-08  -6.1122516e-07   1.2523374e+00  -1.2503379e+00  -2.7699592e-05   2.3577743e-04
   4.1000000e+00   1.2383050e+00  -1.2383049e+00   1.0617773e-07  -1.2571350e-06   1.2523403e+00  -1.2503397e+00  -3.0674812e-05   2.4733251e-04
   4.1500000e+00   1.2383050e+00  -1.2383049e+00   9.3174370e-08  -1.0983252e-06   1.2523432e+00  -1.2503409e+00  -3.3360212e-05   2.6057268e-04
   4.2000000e+00   1.2383050e+00  -1.2383050e+00  -1.1900518e-08  -7.9259001e-08   1.2523458e+00  -1.2503414e+00  -3.5749359e-05   2.7461861e-04
   4.2500000e+00   1.2383050e+00  -1.2383050e+00  -1.3228359e-07   1.0803278e-06   1.2523484e+00  -1.2503412e+00  -3.7851669e-05   2.8872823e-04
   4.3000000e+00   1.2383050e+00  -1.2383050e+00  -1.1502078e-07   9.4749401e-07   1.2523509e+00  -1.2503403e+00  -3.9688749e-05   3.0230387e-04
   4.3500000e+00   1.2383050e+00  -1.2383050e+00  -2.9593567e-08   1.7253520e-07   1.2523533e+00  -1.2503387e+00  -4.1290912e-05   3.1489121e-04
   4.4000000e+00   1.2383050e+00  -1.2383050e+00  -1.9879551e-08   1.0237438e-07   1.2523556e+00  -1.2503365e+00  -4.2693974e-05   3.2617183e-04
   4.4500000e+00   1.2383050e+00  -1.2383050e+00  -4.2104995e-08   3.2775785e-07   1.2523578e+00  -1.2503338e+00  -4.3936453e-05   3.3595096e-04
   4.5000000e+00   1.2383050e+00  -1.2383050e+00  -1.6428252e-08   1.0204850e-07   1.2523600e+00  -1.2503306e+00  -4.5057198e-05   3.4414190e-04
   4.5500000e+00   1.2383050e+00  -1.2383050e+00  -6.4222009e-09   2.0340538e-08   1.2523621e+00  -1.2503271e+00  -4.6093473e-05   3.5074861e-04
   4.6000000e+00   1.2383050e+00  -1.2383050e+00  -1.2615975e-08   8.7937912e-08   1.2523642e+00  -1.2503233e+00  -4.7079513e-05   3.5584745e-04
   4.6500000e+00   1.2383050e+00  -1.2383050e+00  -4.5593645e-09   2.0284439e-08   1.2523662e+00  -1.2503192e+00  -4.8045494e-05   3.5956932e-04
   4.7000000e+00   1.2383050e+00  -1.2383050e+00   9.5088065e-09  -1.0523833e-07   1.2523682e+00  -1.2503150e+00  -4.9016915e-05   3.6208275e-04
   4.7500000e+00   1.2383050e+00  -1.2383050e+00   8.0111208e-09  -8.6472145e-08   1.2523701e+00  -1.2503107e+00  -5.0014311e-05   3.6357862e-04
   4.8000000e+00   1.2383050e+00  -1.2383050e+00  -7.8405091e-09   6.5490975e-08   1.2523720e+00  -1.2503063e+00  -5.1053261e-05   3.6425692e-04
   4.8500000e+00   1.2383050e+00  -1.2383050e+00  -1.4100589e-08   1.2682843e-07   1.2523738e+00  -1.2503019e+00  -5.2144624e-05   3.6431564e-04
   4.9000000e+00   1.2383050e+00  -1.2383049e+00   3.4523440e-08  -3.2598843e-07   1.2523755e+00  -1.2502975e+00  -5.3294955e-05   3.6394207e-04
   4.9500000e+00   1.2383050e+00  -1.2383049e+00   8.2239306e-08  -7.7087109e-07   1.2523772e+00  -1.2502931e+00  -5.4507028e-05   3.6330624e-04
   5.0000000e+00   1.2383050e+00  -1.2383049e+00   6.8665147e-08  -6.4284336e-07   1.2523789e+00  -1.2502888e+00  -5.5780443e-05   3.6255648e-04
   5.0500000e+00   1.2383050e+00  -1.2383050e+00  -6.2410343e-09   5.8590669e-08   1.2523804e+00  -1.2502844e+00  -5.7112258e-05   3.6181689e-04
   5.1000000e+00   1.2383050e+00  -1.2383050e+00  -8.2181367e-08   7.6944655e-07   1.2523819e+00  -1.2502801e+00  -5.8497610e-05   3.6118641e-04
   5.1500000e+00   1.2383050e+00  -1.2383050e+00  -5.3192901e-08   4.9853862e-07   1.2523833e+00  -1.2502758e+00  -5.9930307e-05   3.6073928e-04
   5.2000000e+00   1.2383050e+00  -1.2383050e+00   3.9664130e-09  -3.6033230e-08   1.2523846e+00  -1.2502716e+00  -6.1403370e-05   3.6052645e-04
   5.2500000e+00   1.2383050e+00  -1.2383050e+00  -1.0416479e-09   1.0850840e-08   1.2523859e+00  -1.2502673e+00  -6.2909493e-05   3.6057793e-04
   5.3000000e+00   1.2383050e+00  -1.2383050e+00  -3.1420454e-08   2.9500423e-07   1.2523871e+00  -1.2502630e+00  -6.4441437e-05   3.6090553e-04
   5.3500000e+00   1.2383050e+00  -1.2383050e+00  -8.7090953e-09   8.2481472e-08   1.2523882e+00  -1.2502586e+00  -6.5992343e-05   3.6150593e-04
   5.4000000e+00   1.2383050e+00  -1.2383050e+00   3.7356774e-09  -3.4024899e-08   1.2523892e+00  -1.2502542e+00  -6.7555962e-05   3.6236387e-04
   5.4500000e+00   1.2383050e+00  -1.2383050e+00  -6.2940713e-09   5.9696831e-08   1.2523901e+00  -1.2502498e+00  -6.9126815e-05   3.6345521e-04
   5.5000000e+00   1.2383050e+00  -1.2383050e+00  -8.1984580e-09   7.7406714e-08   1.2523910e+00  -1.2502453e+00  -7.0700287e-05   3.6474982e-04
   5.5500000e+00   1.2383050e+00  -1.2383050e+00   1.1307888e-08  -1.0516778e-07   1.2523918e+00  -1.2502407e+00  -7.2272658e-05   3.6621417e-04
   5.6000000e+00   1.2383050e+00  -1.2383050e+00   1.7533573e-08  -1.6350093e-07   1.2523925e+00  -1.2502360e+00  -7.3841094e-05   3.6781357e-04
   5.6500000e+00   1.2383050e+00  -1.2383050e+00   8.3877887e-10  -7.4147705e-09   1.2523931e+00  -1.2502312e+00  -7.5403595e-05   3.6951397e-04
   5.7000000e+00   1.2383050e+00  -1.2383050e+00  -1.8816921e-08   1.7637881e-07   1.2523936e+00  -1.2502264e+00  -7.6958917e-05   3.7128347e-04
   5.7500000e+00   1.2383050e+00  -1.2383050e+00   9.2197536e-09  -8.5959088e-08   1.2523940e+00  -1.2502214e+00  -7.8506474e-05   3.7309330e-04
   5.8000000e+00   1.2383050e+00  -1.2383049e+00   6.9524598e-08  -6.5014221e-07   1.2523944e+00  -1.2502163e+00  -8.0046228e-05   3.7491858e-04
   5.8500000e+00   1.2383050e+00  -1.2383049e+00   7.7507936e-08  -7.2487071e-07   1.2523947e+00  -1.2502112e+00  -8.1578582e-05   3.7673870e-04
   5.9000000e+00   1.2383050e+00  -1.2383050e+00   1.3632823e-08  -1.2738569e-07   1.2523949e+00  -1.2502059e+00  -8.3104266e-05   3.7853737e-04
   5.9500000e+00   1.2383050e+00  -1.2383050e+00  -7.0663050e-08   6.6113380e-07   1.2523950e+00  -1.2502005e+00  -8.4624237e-05   3.8030260e-04
   6.0000000e+00   1.2383050e+00  -1.2383050e+00  -5.9728726e-08   5.5882058e-07   1.2523951e+00  -1.2501951e+00  -8.6139586e-05   3.8202632e-04
   6.0500000e+00   1.2383050e+00  -1.2383050e+00   2.4562783e-09  -2.2915962e-08   1.2523950e+00  -1.2501895e+00  -8.7651460e-05   3.8370402e-04
   6.1000000e+00   1.2383050e+00  -1.2383050e+00   5.2531070e-09  -4.9095757e-08   1.2523949e+00  -1.2501839e+00  -8.9160991e-05   3.8533425e-04
   6.1500000e+00   1.2383050e+00  -1.2383050e+00  -3.0755245e-08   2.8773476e-07   1.2523948e+00  -1.2501781e+00  -9.0669249e-05   3.8691806e-04
   6.2000000e+00   1.2383050e+00  -1.2383050e+00  -1.3280127e-08   1.2425205e-07   1.2523945e+00  -1.2501723e+00  -9.2177201e-05   3.8845846e-04
   6.2500000e+00   1.2383050e+00  -1.2383050e+00   4.7457957e-09  -4.4380742e-08   1.2523941e+00  -1.2501664e+00  -9.3685683e-05   3.8995992e-04
   6.3000000e+00   1.2383050e+00  -1.2383050e+00  -3.3405423e-09   3.1258027e-08   1.2523937e+00  -1.2501604e+00  -9.5195390e-05   3.9142783e-04
   6.3500000e+00   1.2383050e+00  -1.2383050e+00  -1.2441304e-08   1.1638784e-07   1.2523932e+00  -1.2501543e+00  -9.6706866e-05   3.9286808e-04
   6.4000000e+00   1.2383050e+00  -1.2383050e+00   7.2390286e-09  -6.7716579e-08   1.2523926e+00  -1.2501482e+00  -9.8220510e-05   3.9428672e-04
   6.4500000e+00   1.2383050e+00  -1.2383050e+00   1.8914516e-08  -1.7693799e-07   1.2523920e+00  -1.2501419e+00  -9.9736585e-05   3.9568961e-04
   6.5000000e+00   1.2383050e+00  -1.2383050e+00   5.4996741e-09  -5.1448877e-08   1.2523913e+00  -1.2501356e+00  -1.0125523e-04   3.9708219e-04
   6.5500000e+00   1.2383050e+00  -1.2383050e+00  -1.7710763e-08   1.6567456e-07   1.2523904e+00  -1.2501292e+00  -1.0277648e-04   3.9846934e-04
   6.6000000e+00   1.2383050e+00  -1.2383050e+00  -2.2644352e-09   2.1180077e-08   1.2523895e+00  -1.2501228e+00  -1.0430028e-04   3.9985525e-04
   6.6500000e+00   1.2383050e+00  -1.2383049e+00   5.6577759e-08  -5.2926465e-07   1.2523886e+00  -1.2501162e+00  -1.0582651e-04   4.0124335e-04
   6.7000000e+00   1.2383050e+00  -1.2383049e+00   7.3624190e-08  -6.8872690e-07   1.2523875e+00  -1.2501096e+00  -1.0735501e-04   4.0263632e-04
   6.7500000e+00   1.2383050e+00  -1.2383050e+00   2.0769182e-08  -1.9428972e-07   1.2523864e+00  -1.2501029e+00  -1.0888555e-04   4.0403611e-04
   6.8000000e+00   1.2383050e+00  -1.2383050e+00  -5.9627721e-08   5.5779059e-07   1.2523852e+00  -1.2500961e+00  -1.1041793e-04   4.0544399e-04
   6.8500000e+00   1.2383050e+00  -1.2383050e+00  -5.8292943e-08   5.4530438e-07   1.2523839e+00  -1.2500892e+00  -1.1195192e-04   4.0686064e-04
   6.9000000e+00   1.2383050e+00  -1.2383050e+00   2.9694155e-09  -2.7779747e-08   1.2523825e+00  -1.2500823e+00  -1.1348730e-04   4.0828623e-04
   6.9500000e+00   1.2383050e+00  -1.2383050e+00   1.0019972e-08  -9.3734418e-08   1.2523811e+00  -1.2500752e+00  -1.1502386e-04   4.0972049e-04
   7.0000000e+00   1.2383050e+00  -1.2383050e+00  -2.7744440e-08   2.5953667e-07   1.2523795e+00  -1.2500681e+00  -1.1656143e-04   4.1116285e-04
   7.0500000e+00   1.2383050e+00  -1.2383050e+00  -1.6761393e-08   1.5679494e-07   1.2523779e+00  -1.2500609e+00  -1.1809984e-04   4.1261251e-04
   7.1000000e+00   1.2383050e+00  -1.2383050e+00   5.5545410e-09  -5.1961364e-08   1.2523762e+00  -1.2500537e+00  -1.1963896e-04   4.1406850e-04
   7.1500000e+00   1.2383050e+00  -1.2383050e+00   9.0719722e-12  -8.5561494e-11   1.2523745e+00  -1.2500463e+00  -1.2117869e-04   4.1552980e-04
   7.2000000e+00   1.2383050e+00  -1.2383050e+00  -1.4746446e-08   1.3794647e-07   1.2523726e+00  -1.2500389e+00  -1.2271896e-04   4.1699536e-04
   7.2500000e+00   1.2383050e+00  -1.2383050e+00   2.9615512e-09  -2.7704530e-08   1.2523707e+00  -1.2500314e+00  -1.2425969e-04   4.1846418e-04
   7.3000000e+00   1.2383050e+00  -1.2383050e+00   1.9936943e-08  -1.8650231e-07   1.2523687e+00  -1.2500238e+00  -1.2580088e-04   4.1993532e-04
   7.3500000e+00   1.2383050e+00  -1.2383050e+00   1.0369390e-08  -9.7001651e-08   1.2523666e+00  -1.2500161e+00  -1.2734250e-04   4.2140799e-04
   7.4000000e+00   1.2383050e+00  -1.2383050e+00  -1.5646210e-08   1.4636377e-07   1.2523644e+00  -1.2500083e+00  -1.2888455e-04   4.2288146e-04
   7.4500000e+00   1.2383050e+00  -1.2383050e+00  -1.1980576e-08   1.1207330e-07   1.2523622e+00  -1.2500005e+00  -1.3042705e-04   4.2435517e-04
   7.5000000e+00   1.2383050e+00  -1.2383049e+00   4.5299992e-08  -4.2376289e-07   1.2523598e+00  -1.2499925e+00  -1.3197003e-04   4.2582869e-04
   7.5500000e+00   1.2383050e+00  -1.2383049e+00   7.1426344e-08  -6.6816410e-07   1.2523574e+00  -1.2499845e+00  -1.3351351e-04   4.2730170e-04
   7.6000000e+00   1.2383050e+00  -1.2383049e+00   2.8151414e-08  -2.6334477e-07   1.2523549e+00  -1.2499764e+00  -1.3505752e-04   4.2877401e-04
   7.6500000e+00   1.2383050e+00  -1.2383050e+00  -5.0514583e-08   4.7254341e-07   1.2523523e+00  -1.2499683e+00  -1.3660210e-04   4.3024551e-04
   7.7000000e+00   1.2383050e+00  -1.2383050e+00  -5.8345107e-08   5.4579462e-07   1.2523497e+00  -1.2499600e+00  -1.3814729e-04   4.3171619e-04
   7.7500000e+00   1.2383050e+00  -1.2383049e+00   6.2624833e-08  -5.8582911e-07   1.2523470e+00  -1.2499516e+00  -1.3969310e-04   4.3318612e-04
   7.8000000e+00   1.2383050e+00  -1.2383049e+00   1.1936110e-07  -1.1165730e-06   1.2523441e+00  -1.2499432e+00  -1.4123957e-04   4.3465539e-04
   7.8500000e+00   1.2383050e+00  -1.2383049e+00   2.7518600e-08  -2.5742402e-07   1.2523413e+00  -1.2499347e+00  -1.4278673e-04   4.3612417e-04
   7.9000000e+00   1.2383050e+00  -1.2383050e+00  -1.1302114e-07   1.0572671e-06   1.2523383e+00  -1.2499261e+00  -1.4433458e-04   4.3759261e-04
   7.9500000e+00   1.2383050e+00  -1.2383050e+00  -6.6382477e-08   6.2098100e-07   1.2523352e+00  -1.2499174e+00  -1.4588314e-04   4.3906089e-04
   8.0000000e+00   1.2383050e+00  -1.2383050e+00   2.3640584e-08  -2.2114787e-07   1.2523321e+00  -1.2499087e+00  -1.4743242e-04   4.4052921e-04
   8.0500000e+00   1.2383050e+00  -1.2383050e+00   6.2751717e-09  -5.8701167e-08   1.2523289e+00  -1.2498998e+00  -1.4898243e-04   4.4199773e-04
   8.1000000e+00   1.2383050e+00  -1.2383050e+00  -5.7936862e-08   5.4197641e-07   1.2523256e+00  -1.2498909e+00  -1.5053317e-04   4.4346660e-04
   8.1500000e+00   1.2383050e+00  -1.2383050e+00  -2.1672559e-08   2.0273844e-07   1.2523222e+00  -1.2498819e+00  -1.5208464e-04   4.4493597e-04
   8.2000000e+00   1.2383050e+00  -1.2383050e+00   3.0039150e-09  -2.8100021e-08   1.2523187e+00  -1.2498728e+00  -1.5363683e-04   4.4640595e-04
   8.2500000e+00   1.2383050e+00  -1.2383050e+00  -1.1120696e-08   1.0402996e-07   1.2523152e+00  -1.2498636e+00  -1.5518974e-04   4.4787664e-04
   8.3000000e+00   1.2383050e+00  -1.2383050e+00  -1.3755257e-08   1.2867515e-07   1.2523116e+00  -1.2498544e+00  -1.5674336e-04   4.4934811e-04
   8.3500000e+00   1.2383050e+00  -1.2383050e+00   6.8533489e-09  -6.4110050e-08   1.2523079e+00  -1.2498451e+00  -1.5829770e-04   4.5082041e-04
   8.4000000e+00   1.2383050e+00  -1.2383050e+00   9.5585154e-09  -8.9415826e-08   1.2523041e+00  -1.2498356e+00  -1.5985273e-04   4.5229356e-04
   8.4500000e+00   1.2383050e+00  -1.2383050e+00  -7.5581206e-09   7.0703315e-08   1.2523002e+00  -1.2498261e+00  -1.6140845e-04   4.5376759e-04
   8.5000000e+00   1.2383050e+00  -1.2383050e+00  -1.1065130e-08   1.0350992e-07   1.2522963e+00  -1.2498165e+00  -1.6296486e-04   4.5524249e-04
   8.5500000e+00   1.2383050e+00  -1.2383050e+00   2.1847140e-08  -2.0437097e-07   1.2522923e+00  -1.2498069e+00  -1.6452195e-04   4.5671825e-04
   8.6000000e+00   1.2383050e+00  -1.2383049e+00   3.8914429e-08  -3.6402850e-07   1.2522882e+00  -1.2497971e+00  -1.6607971e-04   4.5819485e-04
   8.6500000e+00   1.2383050e+00  -1.2383050e+00   1.5183828e-08  -1.4203840e-07   1.2522840e+00  -1.2497873e+00  -1.6763814e-04   4.5967226e-04
   8.7000000e+00   1.2383050e+00  -1.2383050e+00  -2.9003398e-08   2.7131507e-07   1.2522797e+00  -1.2497774e+00  -1.6919723e-04   4.6115045e-04
   8.7500000e+00   1.2383050e+00  -1.2383050e+00  -2.7171038e-08   2.5417405e-07   1.2522754e+00  -1.2497674e+00  -1.7075699e-04   4.6262939e-04
   8.8000000e+00   1.2383050e+00  -1.2383049e+00   6.6832859e-08  -6.2519362e-07   1.2522710e+00  -1.2497573e+00  -1.7231740e-04   4.6410906e-04
   8.8500000e+00   1.2383050e+00  -1.2383049e+00   1.1521434e-07  -1.0777822e-06   1.2522664e+00  -1.2497471e+00  -1.7387847e-04   4.6558941e-04
   8.9000000e+00   1.2383050e+00  -1.2383049e+00   4.7798494e-08  -4.4713458e-07   1.2522619e+00  -1.2497369e+00  -1.7544019e-04   4.6707042e-04
   8.9500000e+00   1.2383050e+00  -1.2383050e+00  -8.0947213e-08   7.5722840e-07   1.2522572e+00  -1.2497265e+00  -1.7700257e-04   4.6855207e-04
   9.0000000e+00   1.2383050e+00  -1.2383050e+00  -9.3822590e-08   8.7767182e-07   1.2522524e+00  -1.2497161e+00  -1.7856560e-04   4.7003434e-04
   9.0500000e+00   1.2383050e+00  -1.2383049e+00   3.8508703e-08  -3.6023292e-07   1.2522476e+00  -1.2497056e+00  -1.8012929e-04   4.7151721e-04
   9.1000000e+00   1.2383050e+00  -1.2383049e+00   7.5519583e-08  -7.0645394e-07   1.2522427e+00  -1.2496950e+00  -1.8169363e-04   4.7300067e-04
   9.1500000e+00   1.2383050e+00  -1.2383050e+00  -2.7724532e-08   2.5935274e-07   1.2522377e+00  -1.2496844e+00  -1.8325863e-04   4.7448472e-04
   9.2000000e+00   1.2383050e+00  -1.2383050e+00  -9.4216944e-08   8.8136178e-07   1.2522326e+00  -1.2496736e+00  -1.8482428e-04   4.7596934e-04
   9.2500000e+00   1.2383050e+00  -1.2383050e+00  -1.8851844e-08   1.7635175e-07   1.2522275e+00  -1.2496628e+00  -1.8639059e-04   4.7745453e-04
   9.3000000e+00   1.2383050e+00  -1.2383050e+00   3.5421563e-09  -3.3134988e-08   1.2522222e+00  -1.2496519e+00  -1.8795756e-04   4.7894031e-04
   9.3500000e+00   1.2383050e+00  -1.2383050e+00  -2.7402664e-08   2.5634130e-07   1.2522169e+00  -1.2496409e+00  -1.8952518e-04   4.8042666e-04
   9.4000000e+00   1.2383050e+00  -1.2383050e+00  -1.6000511e-08   1.4967870e-07   1.2522115e+00  -1.2496298e+00  -1.9109347e-04   4.8191359e-04
   9.4500000e+00   1.2383050e+00  -1.2383050e+00   5.0042973e-09  -4.6812833e-08   1.2522060e+00  -1.2496186e+00  -1.9266241e-04   4.8340110e-04
   9.5000000e+00   1.2383050e+00  -1.2383050e+00  -6.1827117e-10   5.7839591e-09   1.2522004e+00  -1.2496074e+00  -1.9423201e-04   4.8488921e-04
   9.5500000e+00   1.2383050e+00  -1.2383050e+00  -1.3896602e-08   1.2999731e-07   1.2521948e+00  -1.2495960e+00  -1.9580227e-04   4.8637791e-04
   9.6000000e+00   1.2383050e+00  -1.2383050e+00   3.9415267e-09  -3.6871197e-08   1.2521891e+00  -1.2495846e+00  -1.9737318e-04   4.8786721e-04
   9.6500000e+00   1.2383050e+00  -1.2383050e+00   1.9842113e-08  -1.8561475e-07   1.2521832e+00  -1.2495731e+00  -1.9894475e-04   4.8935711e-04
   9.7000000e+00   1.2383050e+00  -1.2383050e+00   9.8732037e-09  -9.2359677e-08   1.2521774e+00  -1.2495615e+00  -2.0051699e-04   4.9084763e-04
   9.7500000e+00   1.2383050e+00  -1.2383050e+00  -1.5591995e-08   1.4585688e-07   1.2521714e+00  -1.2495498e+00  -2.0208987e-04   4.9233875e-04
   9.8000000e+00   1.2383050e+00  -1.2383050e+00  -1.1379613e-08   1.0645174e-07   1.2521653e+00  -1.2495381e+00  -2.0366342e-04   4.9383049e-04
   9.8500000e+00   1.2383050e+00  -1.2383049e+00   4.7678841e-08  -4.4601590e-07   1.2521592e+00  -1.2495263e+00  -2.0523762e-04   4.9532285e-04
   9.9000000e+00   1.2383050e+00  -1.2383049e+00   7.5460768e-08  -7.0590438e-07   1.2521530e+00  -1.2495143e+00  -2.0681248e-04   4.9681583e-04
   9.9500000e+00   1.2383050e+00  -1.2383049e+00   3.1816347e-08  -2.9762864e-07   1.2521467e+00  -1.2495023e+00  -2.0838799e-04   4.9830943e-04
   1.0000000e+01   1.2383050e+00  -1.2383050e+00  -5.0420609e-08   4.7166436e-07   1.2521403e+00  -1.2494902e+00  -2.0996416e-04   4.9980365e-04
   1.0050000e+01   1.2383050e+00  -1.2383050e+00  -6.5908879e-08   6.1655061e-07   1.2521338e+00  -1.2494781e+00  -2.1154098e-04   5.0129849e-04
   1.0100000e+01   1.2383050e+00  -1.2383050e+00  -2.3432173e-09   2.1919717e-08   1.2521273e+00  -1.2494658e+00  -2.1311845e-04   5.0279395e-04
   1.0150000e+01   1.2383050e+00  -1.2383050e+00   1.3219850e-08  -1.2366631e-07   1.2521206e+00  -1.2494535e+00  -2.1469657e-04   5.0429003e-04
   1.0200000e+01   1.2383050e+00  -1.2383050e+00  -2.3535697e-08   2.2016701e-07   1.2521139e+00  -1.2494410e+00  -2.1627535e-04   5.0578673e-04
   1.0250000e+01   1.2383050e+00  -1.2383050e+00  -2.0948653e-08   1.9596624e-07   1.2521071e+00  -1.2494285e+00  -2.1785478e-04   5.0728404e-04
   1.0300000e+01   1.2383050e+00  -1.2383050e+00   4.2799507e-09  -4.0037114e-08   1.2521003e+00  -1.2494159e+00  -2.1943486e-04   5.0878197e-04
   1.0350000e+01   1.2383050e+00  -1.2383050e+00   2.3337342e-09  -2.1831041e-08   1.2520933e+00  -1.2494033e+00  -2.2101559e-04   5.1028052e-04
   1.0400000e+01   1.2383050e+00  -1.2383050e+00  -1.4396134e-08   1.3467008e-07   1.2520863e+00  -1.2493905e+00  -2.2259697e-04   5.1177967e-04
   1.0450000e+01   1.2383050e+00  -1.2383050e+00  -5.7711912e-10   5.3987998e-09   1.2520792e+00  -1.2493777e+00  -2.2417900e-04   5.1327944e-04
   1.0500000e+01   1.2383050e+00  -1.2383050e+00   1.9058083e-08  -1.7828053e-07   1.2520720e+00  -1.2493647e+00  -2.2576168e-04   5.1477982e-04
   1.0550000e+01   1.2383050e+00  -1.2383050e+00   1.3230458e-08  -1.2376547e-07   1.2520647e+00  -1.2493517e+00  -2.2734501e-04   5.1628081e-04
   1.0600000e+01   1.2383050e+00  -1.2383050e+00  -1.2650441e-08   1.1833981e-07   1.2520573e+00  -1.2493386e+00  -2.2892899e-04   5.1778241e-04
   1.0650000e+01   1.2383050e+00  -1.2383050e+00  -1.6854017e-08   1.5766253e-07   1.2520498e+00  -1.2493254e+00  -2.3051362e-04   5.1928461e-04
   1.0700000e+01   1.2383050e+00  -1.2383049e+00   3.7460869e-08  -3.5043099e-07   1.2520423e+00  -1.2493122e+00  -2.3209889e-04   5.2078742e-04
   1.0750000e+01   1.2383050e+00  -1.2383049e+00   7.0600085e-08  -6.6043471e-07   1.2520347e+00  -1.2492988e+00  -2.3368481e-04   5.2229084e-04
   1.0800000e+01   1.2383050e+00  -1.2383049e+00   3.5780997e-08  -3.3471635e-07   1.2520270e+00  -1.2492854e+00  -2.3527138e-04   5.2379487e-04
   1.0850000e+01   1.2383050e+00  -1.2383050e+00  -4.1743671e-08   3.9049517e-07   1.2520192e+00  -1.2492718e+00  -2.3685860e-04   5.2529950e-04
   1.0900000e+01   1.2383050e+00  -1.2383050e+00  -6.4683620e-08   6.0508886e-07   1.2520114e+00  -1.2492582e+00  -2.3844646e-04   5.2680474e-04
   1.0950000e+01   1.2383050e+00  -1.2383049e+00   4.8158973e-08  -4.5050701e-07   1.2520034e+00  -1.2492446e+00  -2.4003497e-04   5.2831058e-04
   1.1000000e+01   1.2383050e+00  -1.2383049e+00   1.1794501e-07  -1.1033261e-06   1.2519954e+00  -1.2492308e+00  -2.4162412e-04   5.2981702e-04
   1.1050000e+01   1.2383050e+00  -1.2383049e+00   4.2236354e-08  -3.9510260e-07   1.2519873e+00  -1.2492169e+00  -2.4321392e-04   5.3132407e-04
   1.1100000e+01   1.2383050e+00  -1.2383050e+00  -1.0053513e-07   9.4046568e-07   1.2519791e+00  -1.2492030e+00  -2.4480437e-04   5.3283173e-04
   1.1150000e+01   1.2383050e+00  -1.2383050e+00  -7.7197498e-08   7.2215112e-07   1.2519708e+00  -1.2491889e+00  -2.4639546e-04   5.3433999e-04
   1.1200000e+01   1.2383050e+00  -1.2383050e+00   1.9248321e-08  -1.8006007e-07   1.2519625e+00  -1.2491748e+00  -2.4798719e-04   5.3584885e-04
   1.1250000e+01   1.2383050e+00  -1.2383050e+00   1.3927868e-08  -1.3028906e-07   1.2519540e+00  -1.2491606e+00  -2.4957957e-04   5.3735832e-04
   1.1300000e+01   1.2383050e+00  -1.2383050e+00  -5.4082813e-08   5.0592333e-07   1.2519455e+00  -1.2491464e+00  -2.5117259e-04   5.3886840e-04
   1.1350000e+01   1.2383050e+00  -1.2383050e+00  -2.6912202e-08   2.5175317e-07   1.2519369e+00  -1.2491320e+00  -2.5276625e-04   5.4037907e-04
   1.1400000e+01   1.2383050e+00  -1.2383050e+00   2.7935562e-09  -2.6132206e-08   1.2519282e+00  -1.2491175e+00  -2.5436056e-04   5.4189035e-04
   1.1450000e+01   1.2383050e+00  -1.2383050e+00  -8.2258098e-09   7.6949472e-08   1.2519194e+00  -1.2491030e+00  -2.5595551e-04   5.4340223e-04
   1.1500000e+01   1.2383050e+00  -1.2383050e+00  -1.6482820e-08   1.5419040e-07   1.2519106e+00  -1.2490884e+00  -2.5755110e-04   5.4491471e-04
   1.1550000e+01   1.2383050e+00  -1.2383050e+00   4.7562099e-09  -4.4492166e-08   1.2519016e+00  -1.2490737e+00  -2.5914733e-04   5.4642780e-04
   1.1600000e+01   1.2383050e+00  -1.2383050e+00   1.0793815e-08  -1.0097155e-07   1.2518926e+00  -1.2490589e+00  -2.6074421e-04   5.4794149e-04
   1.1650000e+01   1.2383050e+00  -1.2383050e+00  -5.0707849e-09   4.7435301e-08   1.2518835e+00  -1.2490440e+00  -2.6234172e-04   5.4945578e-04
   1.1700000e+01   1.2383050e+00  -1.2383050e+00  -1.3564698e-08   1.2689236e-07   1.2518743e+00  -1.2490290e+00  -2.6393988e-04   5.5097067e-04
   1.1750000e+01   1.2383050e+00  -1.2383050e+00   1.7255030e-08  -1.6141366e-07   1.2518651e+00  -1.2490140e+00  -2.6553868e-04   5.5248616e-04
   1.1800000e+01   1.2383050e+00  -1.2383049e+00   3.8703871e-08  -3.6205881e-07   1.2518557e+00  -1.2489989e+00  -2.6713811e-04   5.5400225e-04
   1.1850000e+01   1.2383050e+00  -1.2383050e+00   1.9963103e-08  -1.8674657e-07   1.2518463e+00  -1.2489836e+00  -2.6873819e-04   5.5551894e-04
   1.1900000e+01   1.2383050e+00  -1.2383050e+00  -2.4215721e-08   2.2652831e-07   1.2518368e+00  -1.2489683e+00  -2.7033890e-04   5.5703623e-04
   1.1950000e+01   1.2383050e+00  -1.2383050e+00  -3.3311981e-08   3.1162006e-07   1.2518272e+00  -1.2489530e+00  -2.7194025e-04   5.5855413e-04
   1.2000000e+01   1.2383050e+00  -1.2383049e+00   5.4496786e-08  -5.0979476e-07   1.2518175e+00  -1.2489375e+00  -2.7354225e-04   5.6007261e-04
   1.2050000e+01   1.2383050e+00  -1.2383049e+00   1.1315532e-07  -1.0585210e-06   1.2518077e+00  -1.2489219e+00  -2.7514487e-04   5.6159170e-04
   1.2100000e+01   1.2383050e+00  -1.2383049e+00   5.9300535e-08  -5.5473147e-07   1.2517979e+00  -1.2489063e+00  -2.7674814e-04   5.6311139e-04
   1.2150000e+01   1.2383050e+00  -1.2383050e+00  -6.7060675e-08   6.2732557e-07   1.2517879e+00  -1.2488906e+00  -2.7835204e-04   5.6463167e-04
   1.2200000e+01   1.2383050e+00  -1.2383050e+00  -1.0265482e-07   9.6029372e-07   1.2517779e+00  -1.2488747e+00  -2.7995658e-04   5.6615255e-04
   1.2250000e+01   1.2383050e+00  -1.2383050e+00   2.6101364e-08  -2.4416741e-07   1.2517678e+00  -1.2488588e+00  -2.8156176e-04   5.6767403e-04
   1.2300000e+01   1.2383050e+00  -1.2383049e+00   7.8798960e-08  -7.3713125e-07   1.2517576e+00  -1.2488429e+00  -2.8316757e-04   5.6919610e-04
   1.2350000e+01   1.2383050e+00  -1.2383050e+00  -1.2764923e-08   1.1941170e-07   1.2517474e+00  -1.2488268e+00  -2.8477402e-04   5.7071877e-04
   1.2400000e+01   1.2383050e+00  -1.2383050e+00  -9.8148281e-08   9.1813786e-07   1.2517370e+00  -1.2488106e+00  -2.8638110e-04   5.7224204e-04
   1.2450000e+01   1.2383050e+00  -1.2383050e+00  -2.5238682e-08   2.3609801e-07   1.2517266e+00  -1.2487944e+00  -2.8798882e-04   5.7376590e-04
   1.2500000e+01   1.2383050e+00  -1.2383050e+00   5.3770919e-09  -5.0300085e-08   1.2517161e+00  -1.2487781e+00  -2.8959717e-04   5.7529036e-04
   1.2550000e+01   1.2383050e+00  -1.2383050e+00  -2.3682364e-08   2.2153940e-07   1.2517055e+00  -1.2487617e+00  -2.9120616e-04   5.7681541e-04
   1.2600000e+01   1.2383050e+00  -1.2383050e+00  -1.9738264e-08   1.8464388e-07   1.2516948e+00  -1.2487452e+00  -2.9281578e-04   5.7834105e-04
   1.2650000e+01   1.2383050e+00  -1.2383050e+00   3.8790623e-09  -3.6286713e-08   1.2516840e+00  -1.2487286e+00  -2.9442603e-04   5.7986729e-04
   1.2700000e+01   1.2383050e+00  -1.2383050e+00   1.4480144e-09  -1.3545300e-08   1.2516732e+00  -1.2487119e+00  -2.9603692e-04   5.8139413e-04
   1.2750000e+01   1.2383050e+00  -1.2383050e+00  -1.3744972e-08   1.2857887e-07   1.2516622e+00  -1.2486951e+00  -2.9764844e-04   5.8292155e-04
   1.2800000e+01   1.2383050e+00  -1.2383050e+00   7.8185088e-10  -7.3137081e-09   1.2516512e+00  -1.2486783e+00  -2.9926059e-04   5.8444957e-04
   1.2850000e+01   1.2383050e+00  -1.2383050e+00   1.9156049e-08  -1.7919690e-07   1.2516401e+00  -1.2486614e+00  -3.0087337e-04   5.8597818e-04
   1.2900000e+01   1.2383050e+00  -1.2383050e+00   1.2592024e-08  -1.1779314e-07   1.2516289e+00  -1.2486444e+00  -3.0248679e-04   5.8750739e-04
   1.2950000e+01   1.2383050e+00  -1.2383050e+00  -1.2812115e-08   1.1985223e-07   1.2516177e+00  -1.2486273e+00  -3.0410083e-04   5.8903718e-04
   1.3000000e+01   1.2383050e+00  -1.2383050e+00  -1.6189534e-08   1.5144658e-07   1.2516063e+00  -1.2486101e+00  -3.0571551e-04   5.9056757e-04
   1.3050000e+01   1.2383050e+00  -1.2383049e+00   4.0061347e-08  -3.7475737e-07   1.2515949e+00  -1.2485928e+00  -3.0733081e-04   5.9209855e-04
   1.3100000e+01   1.2383050e+00  -1.2383049e+00   7.4955181e-08  -7.0117483e-07   1.2515833e+00  -1.2485755e+00  -3.0894675e-04   5.9363012e-04
   1.3150000e+01   1.2383050e+00  -1.2383049e+00   3.9765564e-08  -3.7199031e-07   1.2515717e+00  -1.2485580e+00  -3.1056331e-04   5.9516228e-04
   1.3200000e+01   1.2383050e+00  -1.2383050e+00  -4.1333197e-08   3.8665535e-07   1.2515600e+00  -1.2485405e+00  -3.1218051e-04   5.9669503e-04
   1.3250000e+01   1.2383050e+00  -1.2383050e+00  -7.1266073e-08   6.6666500e-07   1.2515483e+00  -1.2485229e+00  -3.1379833e-04   5.9822836e-04
   1.3300000e+01   1.2383050e+00  -1.2383050e+00  -7.8013303e-09   7.2978143e-08   1.2515364e+00  -1.2485052e+00  -3.1541678e-04   5.9976229e-04
   1.3350000e+01   1.2383050e+00  -1.2383050e+00   1.5263693e-08  -1.4278565e-07   1.2515245e+00  -1.2484874e+00  -3.1703586e-04   6.0129681e-04
   1.3400000e+01   1.2383050e+00  -1.2383050e+00  -1.8842045e-08   1.7625979e-07   1.2515125e+00  -1.2484695e+00  -3.1865557e-04   6.0283191e-04
   1.3450000e+01   1.2383050e+00  -1.2383050e+00  -2.4593635e-08   2.3006358e-07   1.2515003e+00  -1.2484516e+00  -3.2027590e-04   6.0436761e-04
   1.3500000e+01   1.2383050e+00  -1.2383050e+00   2.6114271e-09  -2.4428752e-08   1.2514881e+00  -1.2484335e+00  -3.2189686e-04   6.0590389e-04
   1.3550000e+01   1.2383050e+00  -1.2383050e+00   4.2421609e-09  -3.9683598e-08   1.2514759e+00  -1.2484154e+00  -3.2351845e-04   6.0744076e-04
   1.3600000e+01   1.2383050e+00  -1.2383050e+00  -1.3249240e-08   1.2394136e-07   1.2514635e+00  -1.2483972e+00  -3.2514067e-04   6.0897821e-04
   1.3650000e+01   1.2383050e+00  -1.2383050e+00  -3.8105878e-09   3.5646587e-08   1.2514511e+00  -1.2483789e+00  -3.2676350e-04   6.1051625e-04
   1.3700000e+01   1.2383050e+00  -1.2383050e+00   1.7839423e-08  -1.6688046e-07   1.2514385e+00  -1.2483605e+00  -3.2838697e-04   6.1205488e-04
   1.3750000e+01   1.2383050e+00  -1.2383050e+00   1.5668570e-08  -1.4657302e-07   1.2514259e+00  -1.2483420e+00  -3.3001106e-04   6.1359410e-04
   1.3800000e+01   1.2383050e+00  -1.2383050e+00  -9.4620432e-09   8.8513645e-08   1.2514132e+00  -1.2483235e+00  -3.3163577e-04   6.1513390e-04
   1.3850000e+01   1.2383050e+00  -1.2383050e+00  -2.0183413e-08   1.8880768e-07   1.2514004e+00  -1.2483048e+00  -3.3326111e-04   6.1667428e-04
   1.3900000e+01   1.2383050e+00  -1.2383049e+00   2.9893523e-08  -2.7964156e-07   1.2513876e+00  -1.2482861e+00  -3.3488707e-04   6.1821525e-04
   1.3950000e+01   1.2383050e+00  -1.2383049e+00   6.9460033e-08  -6.4977001e-07   1.2513746e+00  -1.2482673e+00  -3.3651366e-04   6.1975681e-04
   1.4000000e+01   1.2383050e+00  -1.2383049e+00   4.2976344e-08  -4.0202587e-07   1.2513616e+00  -1.2482484e+00  -3.3814087e-04   6.2129894e-04
   1.4050000e+01   1.2383050e+00  -1.2383050e+00  -3.2851726e-08   3.0731468e-07   1.2513485e+00  -1.2482294e+00  -3.3976870e-04   6.2284167e-04
   1.4100000e+01   1.2383050e+00  -1.2383050e+00  -6.9072757e-08   6.4614746e-07   1.2513353e+00  -1.2482103e+00  -3.4139715e-04   6.2438497e-04
   1.4150000e+01   1.2383050e+00  -1.2383049e+00   3.3305759e-08  -3.1156137e-07   1.2513220e+00  -1.2481911e+00  -3.4302622e-04   6.2592886e-04
   1.4200000e+01   1.2383050e+00  -1.2383049e+00   1.1520943e-07  -1.0777361e-06   1.2513086e+00  -1.2481719e+00  -3.4465592e-04   6.2747333e-04
   1.4250000e+01   1.2383050e+00  -1.2383049e+00   5.5752146e-08  -5.2153731e-07   1.2512951e+00  -1.2481526e+00  -3.4628624e-04   6.2901838e-04
   1.4300000e+01   1.2383050e+00  -1.2383050e+00  -8.7006554e-08   8.1391142e-07   1.2512816e+00  -1.2481331e+00  -3.4791718e-04   6.3056402e-04
   1.4350000e+01   1.2383050e+00  -1.2383050e+00  -8.7812239e-08   8.2144772e-07   1.2512680e+00  -1.2481136e+00  -3.4954873e-04   6.3211024e-04
   1.4400000e+01   1.2383050e+00  -1.2383050e+00   1.3113836e-08  -1.2267449e-07   1.2512543e+00  -1.2480940e+00  -3.5118091e-04   6.3365703e-04
   1.4450000e+01   1.2383050e+00  -1.2383050e+00   1.9920347e-08  -1.8634630e-07   1.2512405e+00  -1.2480743e+00  -3.5281371e-04   6.3520441e-04
   1.4500000e+01   1.2383050e+00  -1.2383050e+00  -4.8394074e-08   4.5270749e-07   1.2512266e+00  -1.2480546e+00  -3.5444713e-04   6.3675237e-04
   1.4550000e+01   1.2383050e+00  -1.2383050e+00  -3.1923059e-08   2.9862771e-07   1.2512126e+00  -1.2480347e+00  -3.5608116e-04   6.3830091e-04
   1.4600000e+01   1.2383050e+00  -1.2383050e+00   1.9049388e-09  -1.7819551e-08   1.2511986e+00  -1.2480148e+00  -3.5771582e-04   6.3985003e-04
   1.4650000e+01   1.2383050e+00  -1.2383050e+00  -5.4648333e-09   5.1121655e-08   1.2511844e+00  -1.2479947e+00  -3.5935109e-04   6.4139973e-04
   1.4700000e+01   1.2383050e+00  -1.2383050e+00  -1.8529973e-08   1.7334069e-07   1.2511702e+00  -1.2479746e+00  -3.6098698e-04   6.4295000e-04
   1.4750000e+01   1.2383050e+00  -1.2383050e+00   2.5425922e-09  -2.3784667e-08   1.2511559e+00  -1.2479544e+00  -3.6262349e-04   6.4450086e-04
   1.4800000e+01   1.2383050e+00  -1.2383050e+00   1.1600531e-08  -1.0851805e-07   1.2511415e+00  -1.2479341e+00  -3.6426061e-04   6.4605229e-04
   1.4850000e+01   1.2383050e+00  -1.2383050e+00  -2.5836467e-09   2.4169138e-08   1.2511270e+00  -1.2479137e+00  -3.6589835e-04   6.4760430e-04
   1.4900000e+01   1.2383050e+00  -1.2383050e+00  -1.4962054e-08   1.3996407e-07   1.2511125e+00  -1.2478933e+00  -3.6753671e-04   6.4915689e-04
   1.4950000e+01   1.2383050e+00  -1.2383050e+00  -6.8474735e-09   6.4055426e-08   1.2510978e+00  -1.2478727e+00  -3.6917568e-04   6.5071006e-04
   1.5000000e+01   1.2383050e+00  -1.2383050e+00  -3.2993300e-09   3.0863957e-08   1.2510831e+00  -1.2478521e+00  -3.7081527e-04   6.5226380e-04


==> data/2LinkSCLDMDError.dat <==
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.0000000e-02   2.1056522e-03  -4.3853618e-03   1.4922814e-02   3.4532656e-02
   1.0000000e-01   3.6535044e-03  -4.7179148e-03   1.7216176e-02   3.3681238e-02
   1.5000000e-01   4.7818565e-03  -4.4057058e-03   1.4527372e-02   1.6529639e-02
   2.0000000e-01   5.5552847e-03  -4.4023160e-03   9.6857183e-03   3.2594282e-03
   2.5000000e-01   6.0162273e-03  -4.7658673e-03   4.4266086e-03  -3.9193503e-03
   3.0000000e-01   6.2119439e-03  -5.3740497e-03  -3.0595830e-04  -7.0821279e-03
   3.5000000e-01   6.1965853e-03  -6.1158946e-03  -4.0896550e-03  -8.0109091e-03
   4.0000000e-01   6.0243674e-03  -6.9013668e-03  -6.8158488e-03  -7.5233021e-03
   4.5000000e-01   5.7447671e-03  -7.6519200e-03  -8.5354382e-03  -5.9529564e-03
   5.0000000e-01   5.4001629e-03  -8.3005578e-03  -9.3817644e-03  -3.5527150e-03
   5.5000000e-01   5.0255452e-03  -8.7979228e-03  -9.5065214e-03  -7.6434563e-04
   6.0000000e-01   4.6480677e-03  -9.1139284e-03  -9.0700839e-03   1.9907486e-03
   6.5000000e-01   4.2923055e-03  -9.2867217e-03  -8.2659722e-03   4.4892973e-03
   7.0000000e-01   3.9699413e-03  -9.3097785e-03  -7.2156838e-03   6.5208890e-03
   7.5000000e-01   3.6848985e-03  -9.1536773e-03  -5.9871625e-03   7.7440008e-03
   8.0000000e-01   3.4466816e-03  -8.8931245e-03  -4.7244555e-03   8.3488161e-03
   8.5000000e-01   3.2581770e-03  -8.6076653e-03  -3.5183804e-03   8.3634193e-03
   9.0000000e-01   3.1160735e-03  -8.2937200e-03  -2.4192086e-03   8.0809157e-03
   9.5000000e-01   3.0185786e-03  -7.9750661e-03  -1.4784175e-03   7.7736040e-03
   1.0000000e+00   2.9547174e-03  -7.6528524e-03  -6.3918039e-04   7.0090990e-03
   1.0500000e+00   2.9213106e-03  -7.3487142e-03   7.0092862e-05   6.0539435e-03
   1.1000000e+00   2.9137196e-03  -7.0747423e-03   6.4169915e-04   5.0756152e-03
   1.1500000e+00   2.9255724e-03  -6.8339481e-03   1.0955055e-03   4.0747083e-03
   1.2000000e+00   2.9532994e-03  -6.6298222e-03   1.4381803e-03   3.1196561e-03
   1.2500000e+00   2.9918943e-03  -6.4615092e-03   1.6895479e-03   2.2194335e-03
   1.3000000e+00   3.0383296e-03  -6.3282592e-03   1.8615193e-03   1.4026151e-03
   1.3500000e+00   3.0894850e-03  -6.2271917e-03   1.9693012e-03   6.7741308e-04
   1.4000000e+00   3.1425692e-03  -6.1546427e-03   2.0277224e-03   4.7859020e-05
   1.4500000e+00   3.1965425e-03  -6.1078558e-03   2.0446767e-03  -4.8249805e-04
   1.5000000e+00   3.2495352e-03  -6.0823242e-03   2.0324629e-03  -9.2038597e-04
   1.5500000e+00   3.3003047e-03  -6.0739563e-03   2.0006606e-03  -1.2732666e-03
   1.6000000e+00   3.3488478e-03  -6.0804458e-03   1.9531870e-03  -1.5471580e-03
   1.6500000e+00   3.3945046e-03  -6.0980231e-03   1.8969708e-03  -1.7529089e-03
   1.7000000e+00   3.4367719e-03  -6.1232325e-03   1.8379630e-03  -1.9022328e-03
   1.7500000e+00   3.4760005e-03  -6.1546158e-03   1.7776242e-03  -2.0022729e-03
   1.8000000e+00   3.5122463e-03  -6.1900183e-03   1.7186414e-03  -2.0624274e-03
   1.8500000e+00   3.5455412e-03  -6.2273328e-03   1.6635293e-03  -2.0923154e-03
   1.9000000e+00   3.5762233e-03  -6.2657049e-03   1.6127504e-03  -2.0977740e-03
   1.9500000e+00   3.6045800e-03  -6.3042038e-03   1.5668012e-03  -2.0849412e-03
   2.0000000e+00   3.6308262e-03  -6.3418444e-03   1.5263085e-03  -2.0598947e-03
   2.0500000e+00   3.6552316e-03  -6.3781229e-03   1.4912680e-03  -2.0269026e-03
   2.1000000e+00   3.6780928e-03  -6.4128944e-03   1.4612145e-03  -1.9887952e-03
   2.1500000e+00   3.6996551e-03  -6.4459921e-03   1.4357916e-03  -1.9482033e-03
   2.2000000e+00   3.7201152e-03  -6.4771858e-03   1.4147766e-03  -1.9077490e-03
   2.2500000e+00   3.7396840e-03  -6.5064822e-03   1.3976616e-03  -1.8690531e-03
   2.3000000e+00   3.7585376e-03  -6.5341004e-03   1.3838551e-03  -1.8324329e-03
   2.3500000e+00   3.7768231e-03  -6.5601881e-03   1.3728859e-03  -1.7983548e-03
   2.4000000e+00   3.7946694e-03  -6.5847182e-03   1.3644330e-03  -1.7680380e-03
   2.4500000e+00   3.8121924e-03  -6.6078657e-03   1.3580430e-03  -1.7415922e-03
   2.5000000e+00   3.8294652e-03  -6.6298824e-03   1.3533274e-03  -1.7183827e-03
   2.5500000e+00   3.8465523e-03  -6.6509511e-03   1.3499716e-03  -1.6980621e-03
   2.6000000e+00   3.8635260e-03  -6.6711331e-03   1.3477121e-03  -1.6809832e-03
   2.6500000e+00   3.8804459e-03  -6.6905459e-03   1.3462790e-03  -1.6671056e-03
   2.7000000e+00   3.8973288e-03  -6.7093565e-03   1.3454891e-03  -1.6557337e-03
   2.7500000e+00   3.9141829e-03  -6.7277001e-03   1.3452130e-03  -1.6462707e-03
   2.8000000e+00   3.9310286e-03  -6.7456558e-03   1.3453236e-03  -1.6385331e-03
   2.8500000e+00   3.9479025e-03  -6.7632853e-03   1.3456592e-03  -1.6325855e-03
   2.9000000e+00   3.9648252e-03  -6.7806667e-03   1.3460995e-03  -1.6283201e-03
   2.9500000e+00   3.9817862e-03  -6.7978696e-03   1.3466034e-03  -1.6251787e-03
   3.0000000e+00   3.9987711e-03  -6.8149398e-03   1.3471651e-03  -1.6227088e-03
   3.0500000e+00   4.0157676e-03  -6.8318931e-03   1.3478101e-03  -1.6208314e-03
   3.1000000e+00   4.0327849e-03  -6.8487450e-03   1.3485037e-03  -1.6197064e-03
   3.1500000e+00   4.0498439e-03  -6.8655521e-03   1.3491478e-03  -1.6192583e-03
   3.2000000e+00   4.0669474e-03  -6.8823529e-03   1.3497053e-03  -1.6193265e-03
   3.2500000e+00   4.0840902e-03  -6.8992013e-03   1.3501035e-03  -1.6190926e-03
   3.3000000e+00   4.1012677e-03  -6.9161101e-03   1.3503288e-03  -1.6183164e-03
   3.3500000e+00   4.1184673e-03  -6.9330372e-03   1.3504814e-03  -1.6175502e-03
   3.4000000e+00   4.1356692e-03  -6.9498928e-03   1.3507600e-03  -1.6180115e-03
   3.4500000e+00   4.1528697e-03  -6.9666875e-03   1.3511443e-03  -1.6193987e-03
   3.5000000e+00   4.1700902e-03  -6.9835525e-03   1.3513752e-03  -1.6199188e-03
   3.5500000e+00   4.1873297e-03  -7.0004980e-03   1.3514410e-03  -1.6194120e-03
   3.6000000e+00   4.2045762e-03  -7.0174318e-03   1.3515294e-03  -1.6193708e-03
   3.6500000e+00   4.2218223e-03  -7.0343043e-03   1.3517600e-03  -1.6206340e-03
   3.7000000e+00   4.2390781e-03  -7.0512143e-03   1.3519231e-03  -1.6215260e-03
   3.7500000e+00   4.2563479e-03  -7.0682072e-03   1.3519151e-03  -1.6212517e-03
   3.8000000e+00   4.2736262e-03  -7.0852391e-03   1.3518261e-03  -1.6205041e-03
   3.8500000e+00   4.2909010e-03  -7.1022151e-03   1.3518745e-03  -1.6208683e-03
   3.9000000e+00   4.3081735e-03  -7.1191512e-03   1.3520308e-03  -1.6220700e-03
   3.9500000e+00   4.3254565e-03  -7.1361597e-03   1.3520431e-03  -1.6222045e-03
   4.0000000e+00   4.3427497e-03  -7.1532366e-03   1.3519103e-03  -1.6213027e-03
   4.0500000e+00   4.3600379e-03  -7.1702508e-03   1.3519013e-03  -1.6214949e-03
   4.1000000e+00   4.3773184e-03  -7.1871854e-03   1.3520777e-03  -1.6231012e-03
   4.1500000e+00   4.3946103e-03  -7.2042077e-03   1.3520986e-03  -1.6233829e-03
   4.2000000e+00   4.4119164e-03  -7.2213430e-03   1.3519090e-03  -1.6219118e-03
   4.2500000e+00   4.4292245e-03  -7.2384826e-03   1.3517231e-03  -1.6204390e-03
   4.3000000e+00   4.4465194e-03  -7.2554882e-03   1.3517953e-03  -1.6211612e-03
   4.3500000e+00   4.4638141e-03  -7.2724753e-03   1.3518927e-03  -1.6221937e-03
   4.4000000e+00   4.4811198e-03  -7.2895461e-03   1.3518368e-03  -1.6219284e-03
   4.4500000e+00   4.4984291e-03  -7.3066351e-03   1.3517573e-03  -1.6214231e-03
   4.5000000e+00   4.5157320e-03  -7.3236516e-03   1.3518281e-03  -1.6221330e-03
   4.5500000e+00   4.5330390e-03  -7.3406900e-03   1.3518613e-03  -1.6225270e-03
   4.6000000e+00   4.5503533e-03  -7.3577767e-03   1.3517986e-03  -1.6221636e-03
   4.6500000e+00   4.5676704e-03  -7.3748715e-03   1.3517185e-03  -1.6216913e-03
   4.7000000e+00   4.5849836e-03  -7.3919165e-03   1.3517517e-03  -1.6220814e-03
   4.7500000e+00   4.6022964e-03  -7.4089430e-03   1.3518360e-03  -1.6228245e-03
   4.8000000e+00   4.6196171e-03  -7.4260229e-03   1.3518117e-03  -1.6227212e-03
   4.8500000e+00   4.6369454e-03  -7.4431508e-03   1.3516832e-03  -1.6218465e-03
   4.9000000e+00   4.6542714e-03  -7.4602407e-03   1.3516251e-03  -1.6216011e-03
   4.9500000e+00   4.6715889e-03  -7.4772408e-03   1.3517708e-03  -1.6228886e-03
   5.0000000e+00   4.6889122e-03  -7.4942776e-03   1.3518605e-03  -1.6236420e-03
   5.0500000e+00   4.7062506e-03  -7.5114299e-03   1.3517199e-03  -1.6225459e-03
   5.1000000e+00   4.7235971e-03  -7.5286359e-03   1.3514656e-03  -1.6205900e-03
   5.1500000e+00   4.7409305e-03  -7.5457083e-03   1.3514767e-03  -1.6208255e-03
   5.2000000e+00   4.7582569e-03  -7.5627022e-03   1.3516570e-03  -1.6223871e-03
   5.2500000e+00   4.7755957e-03  -7.5797887e-03   1.3516577e-03  -1.6224814e-03
   5.3000000e+00   4.7929450e-03  -7.5969501e-03   1.3515060e-03  -1.6213798e-03
   5.3500000e+00   4.8102887e-03  -7.6140438e-03   1.3514911e-03  -1.6214065e-03
   5.4000000e+00   4.8276293e-03  -7.6310954e-03   1.3515774e-03  -1.6221771e-03
   5.4500000e+00   4.8449774e-03  -7.6481951e-03   1.3515698e-03  -1.6221990e-03
   5.5000000e+00   4.8623312e-03  -7.6653268e-03   1.3514933e-03  -1.6217159e-03
   5.5500000e+00   4.8796828e-03  -7.6824228e-03   1.3514936e-03  -1.6218510e-03
   5.6000000e+00   4.8970339e-03  -7.6994977e-03   1.3515496e-03  -1.6223819e-03
   5.6500000e+00   4.9143914e-03  -7.7166119e-03   1.3515312e-03  -1.6223103e-03
   5.7000000e+00   4.9317547e-03  -7.7337594e-03   1.3514451e-03  -1.6217221e-03
   5.7500000e+00   4.9491159e-03  -7.7508698e-03   1.3514298e-03  -1.6217549e-03
   5.8000000e+00   4.9664716e-03  -7.7679150e-03   1.3515528e-03  -1.6228891e-03
   5.8500000e+00   4.9838343e-03  -7.7850059e-03   1.3515970e-03  -1.6233344e-03
   5.9000000e+00   5.0012089e-03  -7.8021861e-03   1.3514723e-03  -1.6223758e-03
   5.9500000e+00   5.0185896e-03  -7.8194030e-03   1.3512782e-03  -1.6208562e-03
   6.0000000e+00   5.0359605e-03  -7.8365139e-03   1.3512915e-03  -1.6210745e-03
   6.0500000e+00   5.0533238e-03  -7.8535406e-03   1.3514789e-03  -1.6226978e-03
   6.1000000e+00   5.0706985e-03  -7.8706511e-03   1.3515056e-03  -1.6230013e-03
   6.1500000e+00   5.0880862e-03  -7.8878592e-03   1.3513338e-03  -1.6217383e-03
   6.2000000e+00   5.1054737e-03  -7.9050461e-03   1.3511962e-03  -1.6208299e-03
   6.2500000e+00   5.1228509e-03  -7.9221268e-03   1.3512982e-03  -1.6217292e-03
   6.3000000e+00   5.1402299e-03  -7.9392087e-03   1.3514110e-03  -1.6226628e-03
   6.3500000e+00   5.1576203e-03  -7.9563709e-03   1.3513513e-03  -1.6222933e-03
   6.4000000e+00   5.1750170e-03  -7.9735697e-03   1.3512059e-03  -1.6213304e-03
   6.4500000e+00   5.1924075e-03  -7.9906995e-03   1.3512207e-03  -1.6215602e-03
   6.5000000e+00   5.2097973e-03  -8.0078069e-03   1.3512979e-03  -1.6222158e-03
   6.5500000e+00   5.2271955e-03  -8.0249704e-03   1.3512593e-03  -1.6219805e-03
   6.6000000e+00   5.2445975e-03  -8.0421479e-03   1.3511818e-03  -1.6215218e-03
   6.6500000e+00   5.2619935e-03  -8.0592555e-03   1.3512492e-03  -1.6222340e-03
   6.7000000e+00   5.2793925e-03  -8.0763736e-03   1.3513123e-03  -1.6228382e-03
   6.7500000e+00   5.2968017e-03  -8.0935662e-03   1.3512383e-03  -1.6222818e-03
   6.8000000e+00   5.3142173e-03  -8.1107987e-03   1.3510903e-03  -1.6211179e-03
   6.8500000e+00   5.3316262e-03  -8.1279522e-03   1.3510946e-03  -1.6212502e-03
   6.9000000e+00   5.3490309e-03  -8.1450506e-03   1.3512059e-03  -1.6222977e-03
   6.9500000e+00   5.3664444e-03  -8.1622107e-03   1.3512033e-03  -1.6223887e-03
   7.0000000e+00   5.3838667e-03  -8.1794308e-03   1.3510877e-03  -1.6215457e-03
   7.0500000e+00   5.4012868e-03  -8.1966141e-03   1.3510423e-03  -1.6213211e-03
   7.1000000e+00   5.4187013e-03  -8.2137312e-03   1.3511442e-03  -1.6222274e-03
   7.1500000e+00   5.4361203e-03  -8.2308724e-03   1.3512071e-03  -1.6227895e-03
   7.2000000e+00   5.4535489e-03  -8.2480793e-03   1.3511325e-03  -1.6222975e-03
   7.2500000e+00   5.4709824e-03  -8.2653098e-03   1.3509995e-03  -1.6214247e-03
   7.3000000e+00   5.4884128e-03  -8.2824972e-03   1.3509672e-03  -1.6213094e-03
   7.3500000e+00   5.5058366e-03  -8.2996119e-03   1.3511093e-03  -1.6224608e-03
   7.4000000e+00   5.5232681e-03  -8.3167776e-03   1.3511487e-03  -1.6228084e-03
   7.4500000e+00   5.5407103e-03  -8.3340165e-03   1.3510214e-03  -1.6219531e-03
   7.5000000e+00   5.5581538e-03  -8.3512478e-03   1.3508978e-03  -1.6212217e-03
   7.5500000e+00   5.5755883e-03  -8.3683855e-03   1.3509964e-03  -1.6221102e-03
   7.6000000e+00   5.5930278e-03  -8.3855536e-03   1.3510558e-03  -1.6225772e-03
   7.6500000e+00   5.6104797e-03  -8.4028135e-03   1.3509287e-03  -1.6215741e-03
   7.7000000e+00   5.6279331e-03  -8.4200656e-03   1.3508000e-03  -1.6206870e-03
   7.7500000e+00   5.6453721e-03  -8.4371711e-03   1.3509576e-03  -1.6221923e-03
   7.8000000e+00   5.6628169e-03  -8.4543122e-03   1.3510629e-03  -1.6231869e-03
   7.8500000e+00   5.6802778e-03  -8.4715830e-03   1.3509353e-03  -1.6221558e-03
   7.9000000e+00   5.6977456e-03  -8.4888982e-03   1.3507305e-03  -1.6204540e-03
   7.9500000e+00   5.7151986e-03  -8.5060604e-03   1.3508070e-03  -1.6212126e-03
   8.0000000e+00   5.7326510e-03  -8.5231989e-03   1.3509260e-03  -1.6223706e-03
   8.0500000e+00   5.7501160e-03  -8.5404334e-03   1.3508733e-03  -1.6220399e-03
   8.1000000e+00   5.7675879e-03  -8.5577133e-03   1.3507407e-03  -1.6210210e-03
   8.1500000e+00   5.7850514e-03  -8.5748991e-03   1.3507877e-03  -1.6215384e-03
   8.2000000e+00   5.8025147e-03  -8.5920678e-03   1.3508811e-03  -1.6223854e-03
   8.2500000e+00   5.8199866e-03  -8.6092945e-03   1.3508640e-03  -1.6223282e-03
   8.3000000e+00   5.8374649e-03  -8.6265588e-03   1.3507646e-03  -1.6216711e-03
   8.3500000e+00   5.8549438e-03  -8.6438112e-03   1.3506887e-03  -1.6212341e-03
   8.4000000e+00   5.8724170e-03  -8.6609982e-03   1.3507684e-03  -1.6219374e-03
   8.4500000e+00   5.8898912e-03  -8.6781777e-03   1.3508761e-03  -1.6228157e-03
   8.5000000e+00   5.9073750e-03  -8.6954232e-03   1.3508380e-03  -1.6226196e-03
   8.5500000e+00   5.9248668e-03  -8.7127182e-03   1.3506832e-03  -1.6216096e-03
   8.6000000e+00   5.9423581e-03  -8.7299927e-03   1.3505839e-03  -1.6209897e-03
   8.6500000e+00   5.9598401e-03  -8.7471730e-03   1.3507113e-03  -1.6220050e-03
   8.7000000e+00   5.9773291e-03  -8.7643974e-03   1.3507527e-03  -1.6223345e-03
   8.7500000e+00   5.9948277e-03  -8.7816849e-03   1.3506442e-03  -1.6216172e-03
   8.8000000e+00   6.0123246e-03  -8.7989375e-03   1.3505872e-03  -1.6214553e-03
   8.8500000e+00   6.0298148e-03  -8.8161169e-03   1.3507120e-03  -1.6225814e-03
   8.9000000e+00   6.0473156e-03  -8.8333767e-03   1.3507023e-03  -1.6224834e-03
   8.9500000e+00   6.0648284e-03  -8.8507263e-03   1.3505193e-03  -1.6209676e-03
   9.0000000e+00   6.0823365e-03  -8.8680128e-03   1.3504422e-03  -1.6204602e-03
   9.0500000e+00   6.0998318e-03  -8.8851645e-03   1.3506197e-03  -1.6221368e-03
   9.1000000e+00   6.1173369e-03  -8.9023888e-03   1.3506731e-03  -1.6227041e-03
   9.1500000e+00   6.1348565e-03  -8.9197287e-03   1.3505225e-03  -1.6214783e-03
   9.2000000e+00   6.1523760e-03  -8.9370482e-03   1.3504095e-03  -1.6206034e-03
   9.2500000e+00   6.1698840e-03  -8.9542450e-03   1.3505255e-03  -1.6217126e-03
   9.3000000e+00   6.1873982e-03  -8.9714815e-03   1.3505763e-03  -1.6222336e-03
   9.3500000e+00   6.2049219e-03  -8.9887851e-03   1.3505014e-03  -1.6217102e-03
   9.4000000e+00   6.2224472e-03  -9.0060836e-03   1.3504282e-03  -1.6212766e-03
   9.4500000e+00   6.2399699e-03  -9.0233420e-03   1.3504457e-03  -1.6215436e-03
   9.5000000e+00   6.2574905e-03  -9.0405678e-03   1.3505487e-03  -1.6224082e-03
   9.5500000e+00   6.2750180e-03  -9.0578354e-03   1.3505670e-03  -1.6226193e-03
   9.6000000e+00   6.2925532e-03  -9.0751518e-03   1.3504716e-03  -1.6220297e-03
   9.6500000e+00   6.3100934e-03  -9.0924940e-03   1.3503246e-03  -1.6210478e-03
   9.7000000e+00   6.3276273e-03  -9.1097668e-03   1.3503446e-03  -1.6212782e-03
   9.7500000e+00   6.3451569e-03  -9.1269863e-03   1.3504927e-03  -1.6224462e-03
   9.8000000e+00   6.3626954e-03  -9.1442635e-03   1.3505080e-03  -1.6226664e-03
   9.8500000e+00   6.3802431e-03  -9.1616011e-03   1.3503762e-03  -1.6218773e-03
   9.9000000e+00   6.3977926e-03  -9.1789382e-03   1.3502609e-03  -1.6211558e-03
   9.9500000e+00   6.4153343e-03  -9.1961956e-03   1.3503505e-03  -1.6218498e-03
   1.0000000e+01   6.4328844e-03  -9.2135102e-03   1.3503313e-03  -1.6216532e-03
   1.0050000e+01   6.4504405e-03  -9.2308560e-03   1.3502256e-03  -1.6209256e-03
   1.0100000e+01   6.4679929e-03  -9.2481490e-03   1.3502154e-03  -1.6210617e-03
   1.0150000e+01   6.4855433e-03  -9.2654107e-03   1.3502951e-03  -1.6217884e-03
   1.0200000e+01   6.5031019e-03  -9.2827290e-03   1.3502719e-03  -1.6216448e-03
   1.0250000e+01   6.5206639e-03  -9.3000573e-03   1.3502185e-03  -1.6213439e-03
   1.0300000e+01   6.5382249e-03  -9.3173592e-03   1.3502208e-03  -1.6215048e-03
   1.0350000e+01   6.5557866e-03  -9.3346516e-03   1.3502578e-03  -1.6218778e-03
   1.0400000e+01   6.5733536e-03  -9.3519727e-03   1.3502413e-03  -1.6218205e-03
   1.0450000e+01   6.5909237e-03  -9.3693030e-03   1.3501991e-03  -1.6216249e-03
   1.0500000e+01   6.6084952e-03  -9.3866281e-03   1.3501713e-03  -1.6215486e-03
   1.0550000e+01   6.6260652e-03  -9.4039243e-03   1.3502208e-03  -1.6220084e-03
   1.0600000e+01   6.6436388e-03  -9.4212361e-03   1.3502471e-03  -1.6222577e-03
   1.0650000e+01   6.6612184e-03  -9.4385808e-03   1.3501985e-03  -1.6219808e-03
   1.0700000e+01   6.6788003e-03  -9.4559266e-03   1.3501329e-03  -1.6216820e-03
   1.0750000e+01   6.6963827e-03  -9.4732600e-03   1.3501067e-03  -1.6216421e-03
   1.0800000e+01   6.7139611e-03  -9.4905460e-03   1.3502126e-03  -1.6224753e-03
   1.0850000e+01   6.7315465e-03  -9.5078770e-03   1.3502380e-03  -1.6226235e-03
   1.0900000e+01   6.7491413e-03  -9.5252693e-03   1.3501146e-03  -1.6217489e-03
   1.0950000e+01   6.7667362e-03  -9.5426392e-03   1.3500004e-03  -1.6211902e-03
   1.1000000e+01   6.7843262e-03  -9.5599527e-03   1.3500304e-03  -1.6216403e-03
   1.1050000e+01   6.8019163e-03  -9.5772567e-03   1.3501345e-03  -1.6223855e-03
   1.1100000e+01   6.8195205e-03  -9.5946683e-03   1.3500276e-03  -1.6214181e-03
   1.1150000e+01   6.8371264e-03  -9.6120693e-03   1.3498939e-03  -1.6205498e-03
   1.1200000e+01   6.8547260e-03  -9.6293964e-03   1.3499043e-03  -1.6209002e-03
   1.1250000e+01   6.8723248e-03  -9.6467041e-03   1.3499962e-03  -1.6216813e-03
   1.1300000e+01   6.8899340e-03  -9.6640878e-03   1.3499457e-03  -1.6212750e-03
   1.1350000e+01   6.9075440e-03  -9.6814567e-03   1.3499012e-03  -1.6210861e-03
   1.1400000e+01   6.9251528e-03  -9.6987982e-03   1.3499214e-03  -1.6213896e-03
   1.1450000e+01   6.9427639e-03  -9.7161450e-03   1.3499482e-03  -1.6216694e-03
   1.1500000e+01   6.9603798e-03  -9.7335152e-03   1.3499270e-03  -1.6215923e-03
   1.1550000e+01   6.9779982e-03  -9.7508892e-03   1.3498928e-03  -1.6214699e-03
   1.1600000e+01   6.9956172e-03  -9.7682523e-03   1.3498924e-03  -1.6215754e-03
   1.1650000e+01   7.0132371e-03  -9.7856070e-03   1.3499228e-03  -1.6218737e-03
   1.1700000e+01   7.0308612e-03  -9.8029806e-03   1.3499138e-03  -1.6218882e-03
   1.1750000e+01   7.0484886e-03  -9.8203636e-03   1.3498760e-03  -1.6217559e-03
   1.1800000e+01   7.0661190e-03  -9.8377563e-03   1.3498246e-03  -1.6215051e-03
   1.1850000e+01   7.0837474e-03  -9.8551168e-03   1.3498626e-03  -1.6218547e-03
   1.1900000e+01   7.1013767e-03  -9.8724700e-03   1.3499302e-03  -1.6223821e-03
   1.1950000e+01   7.1190128e-03  -9.8898619e-03   1.3499052e-03  -1.6222748e-03
   1.2000000e+01   7.1366525e-03  -9.9072636e-03   1.3498312e-03  -1.6219731e-03
   1.2050000e+01   7.1542959e-03  -9.9246816e-03   1.3497359e-03  -1.6214587e-03
   1.2100000e+01   7.1719346e-03  -9.9420484e-03   1.3497960e-03  -1.6219118e-03
   1.2150000e+01   7.1895773e-03  -9.9594353e-03   1.3498407e-03  -1.6221175e-03
   1.2200000e+01   7.2072281e-03  -9.9768713e-03   1.3497514e-03  -1.6214768e-03
   1.2250000e+01   7.2248802e-03  -9.9942932e-03   1.3496436e-03  -1.6209947e-03
   1.2300000e+01   7.2425301e-03  -1.0011683e-02   1.3496371e-03  -1.6211391e-03
   1.2350000e+01   7.2601809e-03  -1.0029070e-02   1.3496897e-03  -1.6214668e-03
   1.2400000e+01   7.2778401e-03  -1.0046513e-02   1.3496208e-03  -1.6208900e-03
   1.2450000e+01   7.2954980e-03  -1.0063920e-02   1.3495844e-03  -1.6208455e-03
   1.2500000e+01   7.3131554e-03  -1.0081307e-02   1.3496100e-03  -1.6211912e-03
   1.2550000e+01   7.3308159e-03  -1.0098708e-02   1.3496307e-03  -1.6213927e-03
   1.2600000e+01   7.3484801e-03  -1.0116121e-02   1.3496177e-03  -1.6213991e-03
   1.2650000e+01   7.3661472e-03  -1.0133541e-02   1.3495869e-03  -1.6213073e-03
   1.2700000e+01   7.3838145e-03  -1.0150948e-02   1.3495996e-03  -1.6214957e-03
   1.2750000e+01   7.4014843e-03  -1.0168360e-02   1.3496106e-03  -1.6216487e-03
   1.2800000e+01   7.4191571e-03  -1.0185780e-02   1.3495998e-03  -1.6216910e-03
   1.2850000e+01   7.4368338e-03  -1.0203216e-02   1.3495564e-03  -1.6214947e-03
   1.2900000e+01   7.4545116e-03  -1.0220645e-02   1.3495406e-03  -1.6214610e-03
   1.2950000e+01   7.4721883e-03  -1.0238049e-02   1.3495906e-03  -1.6218898e-03
   1.3000000e+01   7.4898686e-03  -1.0255466e-02   1.3496109e-03  -1.6221338e-03
   1.3050000e+01   7.5075529e-03  -1.0272898e-02   1.3495846e-03  -1.6221355e-03
   1.3100000e+01   7.5252431e-03  -1.0290365e-02   1.3494911e-03  -1.6215911e-03
   1.3150000e+01   7.5429334e-03  -1.0307818e-02   1.3494554e-03  -1.6213555e-03
   1.3200000e+01   7.5606193e-03  -1.0325219e-02   1.3495565e-03  -1.6220682e-03
   1.3250000e+01   7.5783103e-03  -1.0342645e-02   1.3495898e-03  -1.6223623e-03
   1.3300000e+01   7.5960098e-03  -1.0360122e-02   1.3494839e-03  -1.6217764e-03
   1.3350000e+01   7.6137182e-03  -1.0377661e-02   1.3492602e-03  -1.6202292e-03
   1.3400000e+01   7.6314168e-03  -1.0395101e-02   1.3492784e-03  -1.6204018e-03
   1.3450000e+01   7.6491090e-03  -1.0412469e-02   1.3494528e-03  -1.6218042e-03
   1.3500000e+01   7.6668120e-03  -1.0429909e-02   1.3494591e-03  -1.6219984e-03
   1.3550000e+01   7.6845272e-03  -1.0447440e-02   1.3492794e-03  -1.6207440e-03
   1.3600000e+01   7.7022365e-03  -1.0464904e-02   1.3492602e-03  -1.6206645e-03
   1.3650000e+01   7.7199419e-03  -1.0482316e-02   1.3493505e-03  -1.6214602e-03
   1.3700000e+01   7.7376539e-03  -1.0499767e-02   1.3493545e-03  -1.6216274e-03
   1.3750000e+01   7.7553721e-03  -1.0517256e-02   1.3492886e-03  -1.6212242e-03
   1.3800000e+01   7.7730893e-03  -1.0534720e-02   1.3492901e-03  -1.6212871e-03
   1.3850000e+01   7.7908082e-03  -1.0552181e-02   1.3492983e-03  -1.6214267e-03
   1.3900000e+01   7.8085281e-03  -1.0569632e-02   1.3493145e-03  -1.6217374e-03
   1.3950000e+01   7.8262516e-03  -1.0587096e-02   1.3493077e-03  -1.6218555e-03
   1.4000000e+01   7.8439778e-03  -1.0604570e-02   1.3493079e-03  -1.6219063e-03
   1.4050000e+01   7.8617090e-03  -1.0622072e-02   1.3492669e-03  -1.6215570e-03
   1.4100000e+01   7.8794431e-03  -1.0639581e-02   1.3492023e-03  -1.6211018e-03
   1.4150000e+01   7.8971734e-03  -1.0657032e-02   1.3492227e-03  -1.6215389e-03
   1.4200000e+01   7.9149053e-03  -1.0674482e-02   1.3492595e-03  -1.6220623e-03
   1.4250000e+01   7.9326404e-03  -1.0691949e-02   1.3493093e-03  -1.6224272e-03
   1.4300000e+01   7.9503838e-03  -1.0709475e-02   1.3492616e-03  -1.6219065e-03
   1.4350000e+01   7.9681290e-03  -1.0726992e-02   1.3491917e-03  -1.6214751e-03
   1.4400000e+01   7.9858768e-03  -1.0744510e-02   1.3490912e-03  -1.6209981e-03
   1.4450000e+01   8.0036286e-03  -1.0762050e-02   1.3489787e-03  -1.6202592e-03
   1.4500000e+01   8.0213712e-03  -1.0779497e-02   1.3490988e-03  -1.6211389e-03
   1.4550000e+01   8.0391129e-03  -1.0796916e-02   1.3492614e-03  -1.6224921e-03
   1.4600000e+01   8.0568699e-03  -1.0814448e-02   1.3491711e-03  -1.6219699e-03
   1.4650000e+01   8.0746388e-03  -1.0832067e-02   1.3489052e-03  -1.6200490e-03
   1.4700000e+01   8.0923949e-03  -1.0849560e-02   1.3489276e-03  -1.6202916e-03
   1.4750000e+01   8.1101461e-03  -1.0866992e-02   1.3490767e-03  -1.6215522e-03
   1.4800000e+01   8.1279085e-03  -1.0884504e-02   1.3490583e-03  -1.6215269e-03
   1.4850000e+01   8.1456785e-03  -1.0902066e-02   1.3489441e-03  -1.6207376e-03
   1.4900000e+01   8.1634439e-03  -1.0919570e-02   1.3489595e-03  -1.6209285e-03
   1.4950000e+01   8.1812111e-03  -1.0937073e-02   1.3489775e-03  -1.6211767e-03
   1.5000000e+01   8.1989819e-03  -1.0954589e-02   1.3489717e-03  -1.6212365e-03


==> data/2LinkSCLDMDReconstruction.dat <==
   0.0000000e+00   1.0000000e+00  -1.0000000e+00   1.0000000e+00  -1.0000000e+00   1.0000000e+00  -1.0000000e+00   1.0000000e+00  -1.0000000e+00
   5.0000000e-02   1.0443243e+00  -1.0266675e+00   7.8888867e-01  -2.0389170e-01   1.0422187e+00  -1.0222821e+00   7.7396586e-01  -2.3842436e-01
   1.0000000e-01   1.0800846e+00  -1.0304532e+00   6.4974938e-01  -1.0630541e-02   1.0764311e+00  -1.0257353e+00   6.3253320e-01  -4.4311779e-02
   1.5000000e-01   1.1098760e+00  -1.0314979e+00   5.4593142e-01  -5.0929089e-02   1.1050941e+00  -1.0270922e+00   5.3140405e-01  -6.7458727e-02
   2.0000000e-01   1.1349781e+00  -1.0364973e+00   4.6045180e-01  -1.5164297e-01   1.1294228e+00  -1.0320950e+00   4.5076608e-01  -1.5490240e-01
   2.5000000e-01   1.1561108e+00  -1.0465553e+00   3.8648899e-01  -2.4737180e-01   1.1500946e+00  -1.0417895e+00   3.8206238e-01  -2.4345245e-01
   3.0000000e-01   1.1737750e+00  -1.0608007e+00   3.2145094e-01  -3.1759757e-01   1.1675630e+00  -1.0554267e+00   3.2175690e-01  -3.1051544e-01
   3.5000000e-01   1.1883876e+00  -1.0778333e+00   2.6430969e-01  -3.5889412e-01   1.1821911e+00  -1.0717174e+00   2.6839935e-01  -3.5088321e-01
   4.0000000e-01   1.2003291e+00  -1.0962582e+00   2.1455109e-01  -3.7425521e-01   1.1943047e+00  -1.0893568e+00   2.2136694e-01  -3.6673190e-01
   4.5000000e-01   1.2099585e+00  -1.1149088e+00   1.7175099e-01  -3.6878177e-01   1.2042137e+00  -1.1072568e+00   1.8028643e-01  -3.6282882e-01
   5.0000000e-01   1.2176129e+00  -1.1328871e+00   1.3548116e-01  -3.4841471e-01   1.2122128e+00  -1.1245865e+00   1.4486292e-01  -3.4486200e-01
   5.5000000e-01   1.2236066e+00  -1.1495917e+00   1.0521949e-01  -3.1860768e-01   1.2185811e+00  -1.1407938e+00   1.1472601e-01  -3.1784334e-01
   6.0000000e-01   1.2282249e+00  -1.1646623e+00   8.0375466e-02  -2.8396703e-01   1.2235768e+00  -1.1555484e+00   8.9445550e-02  -2.8595778e-01
   6.5000000e-01   1.2317221e+00  -1.1779432e+00   6.0297056e-02  -2.4789000e-01   1.2274298e+00  -1.1686565e+00   6.8563028e-02  -2.5237929e-01
   7.0000000e-01   1.2343217e+00  -1.1894583e+00   4.4286790e-02  -2.1252095e-01   1.2303518e+00  -1.1801485e+00   5.1502474e-02  -2.1904184e-01
   7.5000000e-01   1.2362101e+00  -1.1992572e+00   3.1731581e-02  -1.7951204e-01   1.2325252e+00  -1.1901035e+00   3.7718744e-02  -1.8725605e-01
   8.0000000e-01   1.2375446e+00  -1.2074713e+00   2.2035596e-02  -1.4962899e-01   1.2340979e+00  -1.1985782e+00   2.6760051e-02  -1.5797780e-01
   8.5000000e-01   1.2384531e+00  -1.2142790e+00   1.4671085e-02  -1.2322953e-01   1.2351949e+00  -1.2056714e+00   1.8189466e-02  -1.3159295e-01
   9.0000000e-01   1.2390415e+00  -1.2198526e+00   9.1685970e-03  -1.0026716e-01   1.2359254e+00  -1.2115588e+00   1.1587806e-02  -1.0834807e-01
   9.5000000e-01   1.2393941e+00  -1.2243602e+00   5.1333558e-03  -8.0552226e-02   1.2363755e+00  -1.2163852e+00   6.6117733e-03  -8.8325830e-02
   1.0000000e+00   1.2395743e+00  -1.2279602e+00   2.2573421e-03  -6.3952846e-02   1.2366196e+00  -1.2203074e+00   2.8965225e-03  -7.0961945e-02
   1.0500000e+00   1.2396342e+00  -1.2308008e+00   2.6672223e-04  -5.0111888e-02   1.2367128e+00  -1.2234521e+00   1.9662936e-04  -5.6165831e-02
   1.1000000e+00   1.2396123e+00  -1.2330120e+00  -1.0518442e-03  -3.8715242e-02   1.2366986e+00  -1.2259373e+00  -1.6935433e-03  -4.3790857e-02
   1.1500000e+00   1.2395373e+00  -1.2347079e+00  -1.8659944e-03  -2.9457985e-02   1.2366117e+00  -1.2278740e+00  -2.9615000e-03  -3.3532694e-02
   1.2000000e+00   1.2394315e+00  -1.2359879e+00  -2.3153470e-03  -2.2017825e-02   1.2364782e+00  -1.2293580e+00  -3.7535273e-03  -2.5137481e-02
   1.2500000e+00   1.2393101e+00  -1.2369354e+00  -2.5032086e-03  -1.6117395e-02   1.2363182e+00  -1.2304739e+00  -4.1927565e-03  -1.8336828e-02
   1.3000000e+00   1.2391841e+00  -1.2376210e+00  -2.5113162e-03  -1.1499560e-02   1.2361458e+00  -1.2312927e+00  -4.3728355e-03  -1.2902175e-02
   1.3500000e+00   1.2390610e+00  -1.2381030e+00  -2.4012114e-03  -7.9366514e-03   1.2359715e+00  -1.2318758e+00  -4.3705126e-03  -8.6140645e-03
   1.4000000e+00   1.2389452e+00  -1.2384289e+00  -2.2177751e-03  -5.2298686e-03   1.2358026e+00  -1.2322742e+00  -4.2454975e-03  -5.2777276e-03
   1.4500000e+00   1.2388398e+00  -1.2386375e+00  -1.9957804e-03  -3.2111167e-03   1.2356433e+00  -1.2325296e+00  -4.0404571e-03  -2.7286187e-03
   1.5000000e+00   1.2387460e+00  -1.2387592e+00  -1.7580983e-03  -1.7370377e-03   1.2354964e+00  -1.2326769e+00  -3.7905612e-03  -8.1665177e-04
   1.5500000e+00   1.2386639e+00  -1.2388181e+00  -1.5206408e-03  -6.8844323e-04   1.2353636e+00  -1.2327442e+00  -3.5213014e-03   5.8482333e-04
   1.6000000e+00   1.2385936e+00  -1.2388335e+00  -1.2952053e-03   3.2257485e-05   1.2352448e+00  -1.2327530e+00  -3.2483923e-03   1.5794154e-03
   1.6500000e+00   1.2385342e+00  -1.2388192e+00  -1.0875218e-03   5.0422472e-04   1.2351397e+00  -1.2327212e+00  -2.9844926e-03   2.2571336e-03
   1.7000000e+00   1.2384845e+00  -1.2387860e+00  -9.0069903e-04   7.9077406e-04   1.2350477e+00  -1.2326628e+00  -2.7386620e-03   2.6930069e-03
   1.7500000e+00   1.2384437e+00  -1.2387422e+00  -7.3677865e-04   9.4290363e-04   1.2349677e+00  -1.2325876e+00  -2.5144029e-03   2.9451765e-03
   1.8000000e+00   1.2384105e+00  -1.2386933e+00  -5.9524694e-04   9.9949809e-04   1.2348982e+00  -1.2325033e+00  -2.3138883e-03   3.0619255e-03
   1.8500000e+00   1.2383838e+00  -1.2386433e+00  -4.7480987e-04   9.9051267e-04   1.2348382e+00  -1.2324160e+00  -2.1383392e-03   3.0828280e-03
   1.9000000e+00   1.2383626e+00  -1.2385950e+00  -3.7395108e-04   9.3935128e-04   1.2347864e+00  -1.2323293e+00  -1.9867014e-03   3.0371253e-03
   1.9500000e+00   1.2383461e+00  -1.2385498e+00  -2.9046530e-04   8.6241908e-04   1.2347415e+00  -1.2322456e+00  -1.8572665e-03   2.9473603e-03
   2.0000000e+00   1.2383333e+00  -1.2385089e+00  -2.2223395e-04   7.7211766e-04   1.2347025e+00  -1.2321671e+00  -1.7485424e-03   2.8320124e-03
   2.0500000e+00   1.2383237e+00  -1.2384727e+00  -1.6724146e-04   6.7754603e-04   1.2346684e+00  -1.2320946e+00  -1.6585094e-03   2.7044486e-03
   2.1000000e+00   1.2383164e+00  -1.2384412e+00  -1.2339999e-04   5.8411228e-04   1.2346383e+00  -1.2320283e+00  -1.5846145e-03   2.5729075e-03
   2.1500000e+00   1.2383112e+00  -1.2384142e+00  -8.8908094e-05   4.9578398e-04   1.2346115e+00  -1.2319682e+00  -1.5246997e-03   2.4439873e-03
   2.2000000e+00   1.2383074e+00  -1.2383915e+00  -6.2186340e-05   4.1518369e-04   1.2345873e+00  -1.2319143e+00  -1.4769629e-03   2.3229327e-03
   2.2500000e+00   1.2383048e+00  -1.2383725e+00  -4.1765186e-05   3.4305662e-04   1.2345652e+00  -1.2318661e+00  -1.4394268e-03   2.2121097e-03
   2.3000000e+00   1.2383031e+00  -1.2383570e+00  -2.6415860e-05   2.7975649e-04   1.2345446e+00  -1.2318229e+00  -1.4102709e-03   2.1121894e-03
   2.3500000e+00   1.2383021e+00  -1.2383444e+00  -1.5125053e-05   2.2546002e-04   1.2345253e+00  -1.2317842e+00  -1.3880109e-03   2.0238148e-03
   2.4000000e+00   1.2383016e+00  -1.2383343e+00  -7.0119309e-06   1.7947609e-04   1.2345069e+00  -1.2317496e+00  -1.3714449e-03   1.9475141e-03
   2.4500000e+00   1.2383014e+00  -1.2383263e+00  -1.3605525e-06   1.4088681e-04   1.2344892e+00  -1.2317185e+00  -1.3594035e-03   1.8824790e-03
   2.5000000e+00   1.2383014e+00  -1.2383201e+00   2.4150284e-06   1.0900101e-04   1.2344720e+00  -1.2316902e+00  -1.3509124e-03   1.8273837e-03
   2.5500000e+00   1.2383016e+00  -1.2383153e+00   4.7933994e-06   8.3179253e-05   1.2344550e+00  -1.2316644e+00  -1.3451782e-03   1.7812413e-03
   2.6000000e+00   1.2383019e+00  -1.2383117e+00   6.1399080e-06   6.2413615e-05   1.2344383e+00  -1.2316406e+00  -1.3415722e-03   1.7433968e-03
   2.6500000e+00   1.2383022e+00  -1.2383090e+00   6.7302291e-06   4.5823224e-05   1.2344218e+00  -1.2316185e+00  -1.3395488e-03   1.7129289e-03
   2.7000000e+00   1.2383025e+00  -1.2383071e+00   6.7987381e-06   3.2744105e-05   1.2344052e+00  -1.2315977e+00  -1.3386903e-03   1.6884778e-03
   2.7500000e+00   1.2383029e+00  -1.2383057e+00   6.5415327e-06   2.2702493e-05   1.2343887e+00  -1.2315780e+00  -1.3386715e-03   1.6689732e-03
   2.8000000e+00   1.2383032e+00  -1.2383047e+00   6.1013130e-06   1.5110102e-05   1.2343722e+00  -1.2315591e+00  -1.3392223e-03   1.6536432e-03
   2.8500000e+00   1.2383035e+00  -1.2383041e+00   5.5315145e-06   9.4256247e-06   1.2343556e+00  -1.2315408e+00  -1.3401277e-03   1.6420111e-03
   2.9000000e+00   1.2383037e+00  -1.2383038e+00   4.8809029e-06   5.2274888e-06   1.2343389e+00  -1.2315231e+00  -1.3412186e-03   1.6335476e-03
   2.9500000e+00   1.2383040e+00  -1.2383036e+00   4.2040834e-06   2.1916773e-06   1.2343222e+00  -1.2315057e+00  -1.3423993e-03   1.6273704e-03
   3.0000000e+00   1.2383042e+00  -1.2383035e+00   3.5615015e-06   9.1730916e-08   1.2343054e+00  -1.2314886e+00  -1.3436036e-03   1.6228005e-03
   3.0500000e+00   1.2383043e+00  -1.2383035e+00   3.0305025e-06  -1.4075271e-06   1.2342886e+00  -1.2314717e+00  -1.3447796e-03   1.6194239e-03
   3.1000000e+00   1.2383044e+00  -1.2383036e+00   2.6139241e-06  -2.6143997e-06   1.2342717e+00  -1.2314548e+00  -1.3458897e-03   1.6170920e-03
   3.1500000e+00   1.2383046e+00  -1.2383037e+00   2.2365390e-06  -3.3377293e-06   1.2342547e+00  -1.2314381e+00  -1.3469113e-03   1.6159206e-03
   3.2000000e+00   1.2383046e+00  -1.2383038e+00   1.8528065e-06  -3.4982583e-06   1.2342377e+00  -1.2314214e+00  -1.3478525e-03   1.6158282e-03
   3.2500000e+00   1.2383047e+00  -1.2383040e+00   1.4488852e-06  -3.1449911e-06   1.2342206e+00  -1.2314048e+00  -1.3486546e-03   1.6159476e-03
   3.3000000e+00   1.2383048e+00  -1.2383042e+00   1.0426326e-06  -2.4551939e-06   1.2342035e+00  -1.2313880e+00  -1.3492861e-03   1.6158612e-03
   3.3500000e+00   1.2383049e+00  -1.2383043e+00   6.8360574e-07  -1.7343952e-06   1.2341864e+00  -1.2313713e+00  -1.3497978e-03   1.6158158e-03
   3.4000000e+00   1.2383049e+00  -1.2383045e+00   4.5306054e-07  -1.4163854e-06   1.2341692e+00  -1.2313546e+00  -1.3503069e-03   1.6165951e-03
   3.4500000e+00   1.2383049e+00  -1.2383046e+00   3.6900872e-07  -1.6367871e-06   1.2341521e+00  -1.2313379e+00  -1.3507753e-03   1.6177619e-03
   3.5000000e+00   1.2383049e+00  -1.2383046e+00   2.8358585e-07  -1.5758577e-06   1.2341349e+00  -1.2313211e+00  -1.3510916e-03   1.6183429e-03
   3.5500000e+00   1.2383050e+00  -1.2383047e+00   1.7948164e-07  -1.1367548e-06   1.2341176e+00  -1.2313042e+00  -1.3512615e-03   1.6182752e-03
   3.6000000e+00   1.2383050e+00  -1.2383048e+00   1.1825177e-07  -9.4016926e-07   1.2341004e+00  -1.2312873e+00  -1.3514112e-03   1.6184306e-03
   3.6500000e+00   1.2383050e+00  -1.2383048e+00   8.3940424e-08  -8.7407532e-07   1.2340831e+00  -1.2312705e+00  -1.3516761e-03   1.6197599e-03
   3.7000000e+00   1.2383050e+00  -1.2383048e+00   4.6769704e-08  -6.8947390e-07   1.2340659e+00  -1.2312536e+00  -1.3518764e-03   1.6208365e-03
   3.7500000e+00   1.2383050e+00  -1.2383049e+00   1.5888570e-08  -4.9607048e-07   1.2340486e+00  -1.2312367e+00  -1.3518992e-03   1.6207556e-03
   3.8000000e+00   1.2383050e+00  -1.2383049e+00   1.1535922e-08  -5.0312028e-07   1.2340314e+00  -1.2312197e+00  -1.3518145e-03   1.6200009e-03
   3.8500000e+00   1.2383050e+00  -1.2383049e+00   1.0749191e-08  -5.0943766e-07   1.2340141e+00  -1.2312027e+00  -1.3518637e-03   1.6203589e-03
   3.9000000e+00   1.2383050e+00  -1.2383049e+00  -4.1577718e-09  -3.5931634e-07   1.2339968e+00  -1.2311858e+00  -1.3520350e-03   1.6217107e-03
   3.9500000e+00   1.2383050e+00  -1.2383050e+00  -2.8869265e-08  -1.0180571e-07   1.2339795e+00  -1.2311688e+00  -1.3520720e-03   1.6221027e-03
   4.0000000e+00   1.2383050e+00  -1.2383050e+00  -3.6993846e-08   8.5942429e-09   1.2339622e+00  -1.2311517e+00  -1.3519473e-03   1.6213113e-03
   4.0500000e+00   1.2383050e+00  -1.2383049e+00   3.3164141e-08  -6.1122516e-07   1.2339449e+00  -1.2311347e+00  -1.3518681e-03   1.6208837e-03
   4.1000000e+00   1.2383050e+00  -1.2383049e+00   1.0617773e-07  -1.2571350e-06   1.2339276e+00  -1.2311177e+00  -1.3519715e-03   1.6218441e-03
   4.1500000e+00   1.2383050e+00  -1.2383049e+00   9.3174370e-08  -1.0983252e-06   1.2339104e+00  -1.2311007e+00  -1.3520054e-03   1.6222846e-03
   4.2000000e+00   1.2383050e+00  -1.2383050e+00  -1.1900518e-08  -7.9259001e-08   1.2338931e+00  -1.2310836e+00  -1.3519209e-03   1.6218325e-03
   4.2500000e+00   1.2383050e+00  -1.2383050e+00  -1.3228359e-07   1.0803278e-06   1.2338758e+00  -1.2310666e+00  -1.3518553e-03   1.6215194e-03
   4.3000000e+00   1.2383050e+00  -1.2383050e+00  -1.1502078e-07   9.4749401e-07   1.2338585e+00  -1.2310495e+00  -1.3519103e-03   1.6221087e-03
   4.3500000e+00   1.2383050e+00  -1.2383050e+00  -2.9593567e-08   1.7253520e-07   1.2338412e+00  -1.2310325e+00  -1.3519223e-03   1.6223662e-03
   4.4000000e+00   1.2383050e+00  -1.2383050e+00  -1.9879551e-08   1.0237438e-07   1.2338238e+00  -1.2310154e+00  -1.3518567e-03   1.6220308e-03
   4.4500000e+00   1.2383050e+00  -1.2383050e+00  -4.2104995e-08   3.2775785e-07   1.2338065e+00  -1.2309984e+00  -1.3517994e-03   1.6217508e-03
   4.5000000e+00   1.2383050e+00  -1.2383050e+00  -1.6428252e-08   1.0204850e-07   1.2337892e+00  -1.2309813e+00  -1.3518445e-03   1.6222351e-03
   4.5500000e+00   1.2383050e+00  -1.2383050e+00  -6.4222009e-09   2.0340538e-08   1.2337719e+00  -1.2309643e+00  -1.3518678e-03   1.6225473e-03
   4.6000000e+00   1.2383050e+00  -1.2383050e+00  -1.2615975e-08   8.7937912e-08   1.2337546e+00  -1.2309472e+00  -1.3518112e-03   1.6222515e-03
   4.6500000e+00   1.2383050e+00  -1.2383050e+00  -4.5593645e-09   2.0284439e-08   1.2337373e+00  -1.2309301e+00  -1.3517230e-03   1.6217116e-03
   4.7000000e+00   1.2383050e+00  -1.2383050e+00   9.5088065e-09  -1.0523833e-07   1.2337200e+00  -1.2309130e+00  -1.3517422e-03   1.6219761e-03
   4.7500000e+00   1.2383050e+00  -1.2383050e+00   8.0111208e-09  -8.6472145e-08   1.2337027e+00  -1.2308960e+00  -1.3518279e-03   1.6227380e-03
   4.8000000e+00   1.2383050e+00  -1.2383050e+00  -7.8405091e-09   6.5490975e-08   1.2336853e+00  -1.2308789e+00  -1.3518196e-03   1.6227867e-03
   4.8500000e+00   1.2383050e+00  -1.2383050e+00  -1.4100589e-08   1.2682843e-07   1.2336680e+00  -1.2308618e+00  -1.3516973e-03   1.6219733e-03
   4.9000000e+00   1.2383050e+00  -1.2383049e+00   3.4523440e-08  -3.2598843e-07   1.2336507e+00  -1.2308447e+00  -1.3515906e-03   1.6212751e-03
   4.9500000e+00   1.2383050e+00  -1.2383049e+00   8.2239306e-08  -7.7087109e-07   1.2336334e+00  -1.2308277e+00  -1.3516886e-03   1.6221178e-03
   5.0000000e+00   1.2383050e+00  -1.2383049e+00   6.8665147e-08  -6.4284336e-07   1.2336160e+00  -1.2308106e+00  -1.3517918e-03   1.6229991e-03
   5.0500000e+00   1.2383050e+00  -1.2383050e+00  -6.2410343e-09   5.8590669e-08   1.2335987e+00  -1.2307935e+00  -1.3517261e-03   1.6226045e-03
   5.1000000e+00   1.2383050e+00  -1.2383050e+00  -8.2181367e-08   7.6944655e-07   1.2335814e+00  -1.2307764e+00  -1.3515478e-03   1.6213595e-03
   5.1500000e+00   1.2383050e+00  -1.2383050e+00  -5.3192901e-08   4.9853862e-07   1.2335640e+00  -1.2307593e+00  -1.3515299e-03   1.6213240e-03
   5.2000000e+00   1.2383050e+00  -1.2383050e+00   3.9664130e-09  -3.6033230e-08   1.2335467e+00  -1.2307423e+00  -1.3516530e-03   1.6223511e-03
   5.2500000e+00   1.2383050e+00  -1.2383050e+00  -1.0416479e-09   1.0850840e-08   1.2335294e+00  -1.2307252e+00  -1.3516588e-03   1.6224923e-03
   5.3000000e+00   1.2383050e+00  -1.2383050e+00  -3.1420454e-08   2.9500423e-07   1.2335120e+00  -1.2307080e+00  -1.3515374e-03   1.6216748e-03
   5.3500000e+00   1.2383050e+00  -1.2383050e+00  -8.7090953e-09   8.2481472e-08   1.2334947e+00  -1.2306909e+00  -1.3514998e-03   1.6214890e-03
   5.4000000e+00   1.2383050e+00  -1.2383050e+00   3.7356774e-09  -3.4024899e-08   1.2334773e+00  -1.2306739e+00  -1.3515737e-03   1.6221431e-03
   5.4500000e+00   1.2383050e+00  -1.2383050e+00  -6.2940713e-09   5.9696831e-08   1.2334600e+00  -1.2306568e+00  -1.3515761e-03   1.6222587e-03
   5.5000000e+00   1.2383050e+00  -1.2383050e+00  -8.1984580e-09   7.7406714e-08   1.2334426e+00  -1.2306396e+00  -1.3515015e-03   1.6217933e-03
   5.5500000e+00   1.2383050e+00  -1.2383050e+00   1.1307888e-08  -1.0516778e-07   1.2334253e+00  -1.2306225e+00  -1.3514823e-03   1.6217458e-03
   5.6000000e+00   1.2383050e+00  -1.2383050e+00   1.7533573e-08  -1.6350093e-07   1.2334079e+00  -1.2306055e+00  -1.3515321e-03   1.6222184e-03
   5.6500000e+00   1.2383050e+00  -1.2383050e+00   8.3877887e-10  -7.4147705e-09   1.2333906e+00  -1.2305884e+00  -1.3515304e-03   1.6223029e-03
   5.7000000e+00   1.2383050e+00  -1.2383050e+00  -1.8816921e-08   1.7637881e-07   1.2333732e+00  -1.2305712e+00  -1.3514639e-03   1.6218985e-03
   5.7500000e+00   1.2383050e+00  -1.2383050e+00   9.2197536e-09  -8.5959088e-08   1.2333558e+00  -1.2305541e+00  -1.3514205e-03   1.6216689e-03
   5.8000000e+00   1.2383050e+00  -1.2383049e+00   6.9524598e-08  -6.5014221e-07   1.2333385e+00  -1.2305370e+00  -1.3514832e-03   1.6222390e-03
   5.8500000e+00   1.2383050e+00  -1.2383049e+00   7.7507936e-08  -7.2487071e-07   1.2333211e+00  -1.2305199e+00  -1.3515195e-03   1.6226096e-03
   5.9000000e+00   1.2383050e+00  -1.2383050e+00   1.3632823e-08  -1.2738569e-07   1.2333038e+00  -1.2305028e+00  -1.3514587e-03   1.6222484e-03
   5.9500000e+00   1.2383050e+00  -1.2383050e+00  -7.0663050e-08   6.6113380e-07   1.2332864e+00  -1.2304856e+00  -1.3513488e-03   1.6215174e-03
   6.0000000e+00   1.2383050e+00  -1.2383050e+00  -5.9728726e-08   5.5882058e-07   1.2332690e+00  -1.2304685e+00  -1.3513513e-03   1.6216333e-03
   6.0500000e+00   1.2383050e+00  -1.2383050e+00   2.4562783e-09  -2.2915962e-08   1.2332516e+00  -1.2304514e+00  -1.3514765e-03   1.6226749e-03
   6.1000000e+00   1.2383050e+00  -1.2383050e+00   5.2531070e-09  -4.9095757e-08   1.2332343e+00  -1.2304343e+00  -1.3515003e-03   1.6229522e-03
   6.1500000e+00   1.2383050e+00  -1.2383050e+00  -3.0755245e-08   2.8773476e-07   1.2332169e+00  -1.2304171e+00  -1.3513646e-03   1.6220260e-03
   6.2000000e+00   1.2383050e+00  -1.2383050e+00  -1.3280127e-08   1.2425205e-07   1.2331995e+00  -1.2303999e+00  -1.3512095e-03   1.6209541e-03
   6.2500000e+00   1.2383050e+00  -1.2383050e+00   4.7457957e-09  -4.4380742e-08   1.2331821e+00  -1.2303828e+00  -1.3512935e-03   1.6216849e-03
   6.3000000e+00   1.2383050e+00  -1.2383050e+00  -3.3405423e-09   3.1258027e-08   1.2331647e+00  -1.2303658e+00  -1.3514144e-03   1.6226940e-03
   6.3500000e+00   1.2383050e+00  -1.2383050e+00  -1.2441304e-08   1.1638784e-07   1.2331473e+00  -1.2303486e+00  -1.3513637e-03   1.6224097e-03
   6.4000000e+00   1.2383050e+00  -1.2383050e+00   7.2390286e-09  -6.7716579e-08   1.2331299e+00  -1.2303314e+00  -1.3511987e-03   1.6212627e-03
   6.4500000e+00   1.2383050e+00  -1.2383050e+00   1.8914516e-08  -1.7693799e-07   1.2331126e+00  -1.2303143e+00  -1.3512017e-03   1.6213833e-03
   6.5000000e+00   1.2383050e+00  -1.2383050e+00   5.4996741e-09  -5.1448877e-08   1.2330952e+00  -1.2302972e+00  -1.3512924e-03   1.6221644e-03
   6.5500000e+00   1.2383050e+00  -1.2383050e+00  -1.7710763e-08   1.6567456e-07   1.2330778e+00  -1.2302800e+00  -1.3512770e-03   1.6221461e-03
   6.6000000e+00   1.2383050e+00  -1.2383050e+00  -2.2644352e-09   2.1180077e-08   1.2330604e+00  -1.2302628e+00  -1.3511841e-03   1.6215429e-03
   6.6500000e+00   1.2383050e+00  -1.2383049e+00   5.6577759e-08  -5.2926465e-07   1.2330430e+00  -1.2302457e+00  -1.3511926e-03   1.6217047e-03
   6.7000000e+00   1.2383050e+00  -1.2383049e+00   7.3624190e-08  -6.8872690e-07   1.2330256e+00  -1.2302285e+00  -1.3512387e-03   1.6221495e-03
   6.7500000e+00   1.2383050e+00  -1.2383050e+00   2.0769182e-08  -1.9428972e-07   1.2330082e+00  -1.2302114e+00  -1.3512175e-03   1.6220875e-03
   6.8000000e+00   1.2383050e+00  -1.2383050e+00  -5.9627721e-08   5.5779059e-07   1.2329908e+00  -1.2301942e+00  -1.3511500e-03   1.6216757e-03
   6.8500000e+00   1.2383050e+00  -1.2383050e+00  -5.8292943e-08   5.4530438e-07   1.2329733e+00  -1.2301770e+00  -1.3511529e-03   1.6217955e-03
   6.9000000e+00   1.2383050e+00  -1.2383050e+00   2.9694155e-09  -2.7779747e-08   1.2329559e+00  -1.2301599e+00  -1.3512029e-03   1.6222699e-03
   6.9500000e+00   1.2383050e+00  -1.2383050e+00   1.0019972e-08  -9.3734418e-08   1.2329385e+00  -1.2301427e+00  -1.3511933e-03   1.6222949e-03
   7.0000000e+00   1.2383050e+00  -1.2383050e+00  -2.7744440e-08   2.5953667e-07   1.2329211e+00  -1.2301256e+00  -1.3511154e-03   1.6218053e-03
   7.0500000e+00   1.2383050e+00  -1.2383050e+00  -1.6761393e-08   1.5679494e-07   1.2329037e+00  -1.2301084e+00  -1.3510591e-03   1.6214779e-03
   7.1000000e+00   1.2383050e+00  -1.2383050e+00   5.5545410e-09  -5.1961364e-08   1.2328863e+00  -1.2300912e+00  -1.3511386e-03   1.6221754e-03
   7.1500000e+00   1.2383050e+00  -1.2383050e+00   9.0719722e-12  -8.5561494e-11   1.2328688e+00  -1.2300741e+00  -1.3512071e-03   1.6227894e-03
   7.2000000e+00   1.2383050e+00  -1.2383050e+00  -1.4746446e-08   1.3794647e-07   1.2328514e+00  -1.2300569e+00  -1.3511472e-03   1.6224354e-03
   7.2500000e+00   1.2383050e+00  -1.2383050e+00   2.9615512e-09  -2.7704530e-08   1.2328340e+00  -1.2300397e+00  -1.3509966e-03   1.6213970e-03
   7.3000000e+00   1.2383050e+00  -1.2383050e+00   1.9936943e-08  -1.8650231e-07   1.2328166e+00  -1.2300225e+00  -1.3509473e-03   1.6211229e-03
   7.3500000e+00   1.2383050e+00  -1.2383050e+00   1.0369390e-08  -9.7001651e-08   1.2327991e+00  -1.2300053e+00  -1.3510989e-03   1.6223638e-03
   7.4000000e+00   1.2383050e+00  -1.2383050e+00  -1.5646210e-08   1.4636377e-07   1.2327817e+00  -1.2299882e+00  -1.3511643e-03   1.6229548e-03
   7.4500000e+00   1.2383050e+00  -1.2383050e+00  -1.1980576e-08   1.1207330e-07   1.2327643e+00  -1.2299710e+00  -1.3510334e-03   1.6220651e-03
   7.5000000e+00   1.2383050e+00  -1.2383049e+00   4.5299992e-08  -4.2376289e-07   1.2327468e+00  -1.2299537e+00  -1.3508525e-03   1.6207979e-03
   7.5500000e+00   1.2383050e+00  -1.2383049e+00   7.1426344e-08  -6.6816410e-07   1.2327294e+00  -1.2299365e+00  -1.3509249e-03   1.6214421e-03
   7.6000000e+00   1.2383050e+00  -1.2383049e+00   2.8151414e-08  -2.6334477e-07   1.2327119e+00  -1.2299194e+00  -1.3510276e-03   1.6223138e-03
   7.6500000e+00   1.2383050e+00  -1.2383050e+00  -5.0514583e-08   4.7254341e-07   1.2326945e+00  -1.2299022e+00  -1.3509792e-03   1.6220467e-03
   7.7000000e+00   1.2383050e+00  -1.2383050e+00  -5.8345107e-08   5.4579462e-07   1.2326770e+00  -1.2298849e+00  -1.3508584e-03   1.6212328e-03
   7.7500000e+00   1.2383050e+00  -1.2383049e+00   6.2624833e-08  -5.8582911e-07   1.2326596e+00  -1.2298678e+00  -1.3508950e-03   1.6216065e-03
   7.8000000e+00   1.2383050e+00  -1.2383049e+00   1.1936110e-07  -1.1165730e-06   1.2326421e+00  -1.2298506e+00  -1.3509436e-03   1.6220703e-03
   7.8500000e+00   1.2383050e+00  -1.2383049e+00   2.7518600e-08  -2.5742402e-07   1.2326247e+00  -1.2298334e+00  -1.3509078e-03   1.6218983e-03
   7.9000000e+00   1.2383050e+00  -1.2383050e+00  -1.1302114e-07   1.0572671e-06   1.2326072e+00  -1.2298161e+00  -1.3508436e-03   1.6215113e-03
   7.9500000e+00   1.2383050e+00  -1.2383050e+00  -6.6382477e-08   6.2098100e-07   1.2325898e+00  -1.2297989e+00  -1.3508734e-03   1.6218336e-03
   8.0000000e+00   1.2383050e+00  -1.2383050e+00   2.3640584e-08  -2.2114787e-07   1.2325723e+00  -1.2297818e+00  -1.3509023e-03   1.6221494e-03
   8.0500000e+00   1.2383050e+00  -1.2383050e+00   6.2751717e-09  -5.8701167e-08   1.2325548e+00  -1.2297645e+00  -1.3508671e-03   1.6219812e-03
   8.1000000e+00   1.2383050e+00  -1.2383050e+00  -5.7936862e-08   5.4197641e-07   1.2325374e+00  -1.2297473e+00  -1.3507987e-03   1.6215630e-03
   8.1500000e+00   1.2383050e+00  -1.2383050e+00  -2.1672559e-08   2.0273844e-07   1.2325199e+00  -1.2297301e+00  -1.3508094e-03   1.6217412e-03
   8.2000000e+00   1.2383050e+00  -1.2383050e+00   3.0039150e-09  -2.8100021e-08   1.2325025e+00  -1.2297129e+00  -1.3508781e-03   1.6223573e-03
   8.2500000e+00   1.2383050e+00  -1.2383050e+00  -1.1120696e-08   1.0402996e-07   1.2324850e+00  -1.2296957e+00  -1.3508751e-03   1.6224323e-03
   8.3000000e+00   1.2383050e+00  -1.2383050e+00  -1.3755257e-08   1.2867515e-07   1.2324675e+00  -1.2296784e+00  -1.3507783e-03   1.6217998e-03
   8.3500000e+00   1.2383050e+00  -1.2383050e+00   6.8533489e-09  -6.4110050e-08   1.2324500e+00  -1.2296612e+00  -1.3506819e-03   1.6211700e-03
   8.4000000e+00   1.2383050e+00  -1.2383050e+00   9.5585154e-09  -8.9415826e-08   1.2324325e+00  -1.2296440e+00  -1.3507589e-03   1.6218480e-03
   8.4500000e+00   1.2383050e+00  -1.2383050e+00  -7.5581206e-09   7.0703315e-08   1.2324151e+00  -1.2296268e+00  -1.3508836e-03   1.6228864e-03
   8.5000000e+00   1.2383050e+00  -1.2383050e+00  -1.1065130e-08   1.0350992e-07   1.2323976e+00  -1.2296095e+00  -1.3508490e-03   1.6227231e-03
   8.5500000e+00   1.2383050e+00  -1.2383050e+00   2.1847140e-08  -2.0437097e-07   1.2323801e+00  -1.2295922e+00  -1.3506613e-03   1.6214052e-03
   8.6000000e+00   1.2383050e+00  -1.2383049e+00   3.8914429e-08  -3.6402850e-07   1.2323626e+00  -1.2295749e+00  -1.3505450e-03   1.6206257e-03
   8.6500000e+00   1.2383050e+00  -1.2383050e+00   1.5183828e-08  -1.4203840e-07   1.2323451e+00  -1.2295578e+00  -1.3506962e-03   1.6218630e-03
   8.7000000e+00   1.2383050e+00  -1.2383050e+00  -2.9003398e-08   2.7131507e-07   1.2323276e+00  -1.2295406e+00  -1.3507817e-03   1.6226058e-03
   8.7500000e+00   1.2383050e+00  -1.2383050e+00  -2.7171038e-08   2.5417405e-07   1.2323101e+00  -1.2295233e+00  -1.3506714e-03   1.6218714e-03
   8.8000000e+00   1.2383050e+00  -1.2383049e+00   6.6832859e-08  -6.2519362e-07   1.2322926e+00  -1.2295060e+00  -1.3505204e-03   1.6208301e-03
   8.8500000e+00   1.2383050e+00  -1.2383049e+00   1.1521434e-07  -1.0777822e-06   1.2322751e+00  -1.2294888e+00  -1.3505968e-03   1.6215037e-03
   8.9000000e+00   1.2383050e+00  -1.2383049e+00   4.7798494e-08  -4.4713458e-07   1.2322576e+00  -1.2294716e+00  -1.3506545e-03   1.6220362e-03
   8.9500000e+00   1.2383050e+00  -1.2383050e+00  -8.0947213e-08   7.5722840e-07   1.2322401e+00  -1.2294543e+00  -1.3506002e-03   1.6217248e-03
   9.0000000e+00   1.2383050e+00  -1.2383050e+00  -9.3822590e-08   8.7767182e-07   1.2322226e+00  -1.2294370e+00  -1.3505360e-03   1.6213379e-03
   9.0500000e+00   1.2383050e+00  -1.2383049e+00   3.8508703e-08  -3.6023292e-07   1.2322051e+00  -1.2294198e+00  -1.3505812e-03   1.6217765e-03
   9.1000000e+00   1.2383050e+00  -1.2383049e+00   7.5519583e-08  -7.0645394e-07   1.2321876e+00  -1.2294025e+00  -1.3505976e-03   1.6219977e-03
   9.1500000e+00   1.2383050e+00  -1.2383050e+00  -2.7724532e-08   2.5935274e-07   1.2321701e+00  -1.2293853e+00  -1.3505502e-03   1.6217377e-03
   9.2000000e+00   1.2383050e+00  -1.2383050e+00  -9.4216944e-08   8.8136178e-07   1.2321526e+00  -1.2293680e+00  -1.3505037e-03   1.6214848e-03
   9.2500000e+00   1.2383050e+00  -1.2383050e+00  -1.8851844e-08   1.7635175e-07   1.2321351e+00  -1.2293507e+00  -1.3505444e-03   1.6218889e-03
   9.3000000e+00   1.2383050e+00  -1.2383050e+00   3.5421563e-09  -3.3134988e-08   1.2321176e+00  -1.2293335e+00  -1.3505728e-03   1.6222004e-03
   9.3500000e+00   1.2383050e+00  -1.2383050e+00  -2.7402664e-08   2.5634130e-07   1.2321000e+00  -1.2293162e+00  -1.3505288e-03   1.6219666e-03
   9.4000000e+00   1.2383050e+00  -1.2383050e+00  -1.6000511e-08   1.4967870e-07   1.2320825e+00  -1.2292989e+00  -1.3504442e-03   1.6214263e-03
   9.4500000e+00   1.2383050e+00  -1.2383050e+00   5.0042973e-09  -4.6812833e-08   1.2320650e+00  -1.2292816e+00  -1.3504407e-03   1.6214968e-03
   9.5000000e+00   1.2383050e+00  -1.2383050e+00  -6.1827117e-10   5.7839591e-09   1.2320475e+00  -1.2292644e+00  -1.3505494e-03   1.6224140e-03
   9.5500000e+00   1.2383050e+00  -1.2383050e+00  -1.3896602e-08   1.2999731e-07   1.2320299e+00  -1.2292471e+00  -1.3505809e-03   1.6227493e-03
   9.6000000e+00   1.2383050e+00  -1.2383050e+00   3.9415267e-09  -3.6871197e-08   1.2320124e+00  -1.2292298e+00  -1.3504676e-03   1.6219928e-03
   9.6500000e+00   1.2383050e+00  -1.2383050e+00   1.9842113e-08  -1.8561475e-07   1.2319949e+00  -1.2292125e+00  -1.3503048e-03   1.6208622e-03
   9.7000000e+00   1.2383050e+00  -1.2383050e+00   9.8732037e-09  -9.2359677e-08   1.2319773e+00  -1.2291952e+00  -1.3503347e-03   1.6211858e-03
   9.7500000e+00   1.2383050e+00  -1.2383050e+00  -1.5591995e-08   1.4585688e-07   1.2319598e+00  -1.2291780e+00  -1.3505083e-03   1.6225921e-03
   9.8000000e+00   1.2383050e+00  -1.2383050e+00  -1.1379613e-08   1.0645174e-07   1.2319423e+00  -1.2291607e+00  -1.3505193e-03   1.6227729e-03
   9.8500000e+00   1.2383050e+00  -1.2383049e+00   4.7678841e-08  -4.4601590e-07   1.2319247e+00  -1.2291433e+00  -1.3503285e-03   1.6214313e-03
   9.9000000e+00   1.2383050e+00  -1.2383049e+00   7.5460768e-08  -7.0590438e-07   1.2319072e+00  -1.2291260e+00  -1.3501854e-03   1.6204499e-03
   9.9500000e+00   1.2383050e+00  -1.2383049e+00   3.1816347e-08  -2.9762864e-07   1.2318896e+00  -1.2291088e+00  -1.3503187e-03   1.6215521e-03
   1.0000000e+01   1.2383050e+00  -1.2383050e+00  -5.0420609e-08   4.7166436e-07   1.2318721e+00  -1.2290915e+00  -1.3503817e-03   1.6221249e-03
   1.0050000e+01   1.2383050e+00  -1.2383050e+00  -6.5908879e-08   6.1655061e-07   1.2318545e+00  -1.2290741e+00  -1.3502915e-03   1.6215422e-03
   1.0100000e+01   1.2383050e+00  -1.2383050e+00  -2.3432173e-09   2.1919717e-08   1.2318370e+00  -1.2290568e+00  -1.3502177e-03   1.6210836e-03
   1.0150000e+01   1.2383050e+00  -1.2383050e+00   1.3219850e-08  -1.2366631e-07   1.2318194e+00  -1.2290395e+00  -1.3502818e-03   1.6216647e-03
   1.0200000e+01   1.2383050e+00  -1.2383050e+00  -2.3535697e-08   2.2016701e-07   1.2318019e+00  -1.2290223e+00  -1.3502955e-03   1.6218649e-03
   1.0250000e+01   1.2383050e+00  -1.2383050e+00  -2.0948653e-08   1.9596624e-07   1.2317843e+00  -1.2290049e+00  -1.3502394e-03   1.6215399e-03
   1.0300000e+01   1.2383050e+00  -1.2383050e+00   4.2799507e-09  -4.0037114e-08   1.2317667e+00  -1.2289876e+00  -1.3502165e-03   1.6214648e-03
   1.0350000e+01   1.2383050e+00  -1.2383050e+00   2.3337342e-09  -2.1831041e-08   1.2317492e+00  -1.2289703e+00  -1.3502555e-03   1.6218560e-03
   1.0400000e+01   1.2383050e+00  -1.2383050e+00  -1.4396134e-08   1.3467008e-07   1.2317316e+00  -1.2289530e+00  -1.3502557e-03   1.6219552e-03
   1.0450000e+01   1.2383050e+00  -1.2383050e+00  -5.7711912e-10   5.3987998e-09   1.2317140e+00  -1.2289357e+00  -1.3501997e-03   1.6216303e-03
   1.0500000e+01   1.2383050e+00  -1.2383050e+00   1.9058083e-08  -1.7828053e-07   1.2316965e+00  -1.2289183e+00  -1.3501523e-03   1.6213703e-03
   1.0550000e+01   1.2383050e+00  -1.2383050e+00   1.3230458e-08  -1.2376547e-07   1.2316789e+00  -1.2289010e+00  -1.3502075e-03   1.6218846e-03
   1.0600000e+01   1.2383050e+00  -1.2383050e+00  -1.2650441e-08   1.1833981e-07   1.2316613e+00  -1.2288837e+00  -1.3502598e-03   1.6223760e-03
   1.0650000e+01   1.2383050e+00  -1.2383050e+00  -1.6854017e-08   1.5766253e-07   1.2316437e+00  -1.2288664e+00  -1.3502153e-03   1.6221385e-03
   1.0700000e+01   1.2383050e+00  -1.2383049e+00   3.7460869e-08  -3.5043099e-07   1.2316262e+00  -1.2288490e+00  -1.3500954e-03   1.6213316e-03
   1.0750000e+01   1.2383050e+00  -1.2383049e+00   7.0600085e-08  -6.6043471e-07   1.2316086e+00  -1.2288317e+00  -1.3500361e-03   1.6209816e-03
   1.0800000e+01   1.2383050e+00  -1.2383049e+00   3.5780997e-08  -3.3471635e-07   1.2315910e+00  -1.2288144e+00  -1.3501768e-03   1.6221406e-03
   1.0850000e+01   1.2383050e+00  -1.2383050e+00  -4.1743671e-08   3.9049517e-07   1.2315734e+00  -1.2287971e+00  -1.3502797e-03   1.6230140e-03
   1.0900000e+01   1.2383050e+00  -1.2383050e+00  -6.4683620e-08   6.0508886e-07   1.2315558e+00  -1.2287797e+00  -1.3501793e-03   1.6223540e-03
   1.0950000e+01   1.2383050e+00  -1.2383049e+00   4.8158973e-08  -4.5050701e-07   1.2315382e+00  -1.2287623e+00  -1.3499523e-03   1.6207397e-03
   1.1000000e+01   1.2383050e+00  -1.2383049e+00   1.1794501e-07  -1.1033261e-06   1.2315206e+00  -1.2287449e+00  -1.3499125e-03   1.6205370e-03
   1.1050000e+01   1.2383050e+00  -1.2383049e+00   4.2236354e-08  -3.9510260e-07   1.2315030e+00  -1.2287277e+00  -1.3500923e-03   1.6219904e-03
   1.1100000e+01   1.2383050e+00  -1.2383050e+00  -1.0053513e-07   9.4046568e-07   1.2314855e+00  -1.2287104e+00  -1.3501281e-03   1.6223586e-03
   1.1150000e+01   1.2383050e+00  -1.2383050e+00  -7.7197498e-08   7.2215112e-07   1.2314678e+00  -1.2286929e+00  -1.3499711e-03   1.6212720e-03
   1.1200000e+01   1.2383050e+00  -1.2383050e+00   1.9248321e-08  -1.8006007e-07   1.2314502e+00  -1.2286756e+00  -1.3498850e-03   1.6207201e-03
   1.1250000e+01   1.2383050e+00  -1.2383050e+00   1.3927868e-08  -1.3028906e-07   1.2314326e+00  -1.2286583e+00  -1.3499823e-03   1.6215510e-03
   1.1300000e+01   1.2383050e+00  -1.2383050e+00  -5.4082813e-08   5.0592333e-07   1.2314150e+00  -1.2286409e+00  -1.3499998e-03   1.6217810e-03
   1.1350000e+01   1.2383050e+00  -1.2383050e+00  -2.6912202e-08   2.5175317e-07   1.2313974e+00  -1.2286235e+00  -1.3499281e-03   1.6213379e-03
   1.1400000e+01   1.2383050e+00  -1.2383050e+00   2.7935562e-09  -2.6132206e-08   1.2313798e+00  -1.2286062e+00  -1.3499186e-03   1.6213635e-03
   1.1450000e+01   1.2383050e+00  -1.2383050e+00  -8.2258098e-09   7.6949472e-08   1.2313622e+00  -1.2285888e+00  -1.3499564e-03   1.6217464e-03
   1.1500000e+01   1.2383050e+00  -1.2383050e+00  -1.6482820e-08   1.5419040e-07   1.2313446e+00  -1.2285715e+00  -1.3499435e-03   1.6217465e-03
   1.1550000e+01   1.2383050e+00  -1.2383050e+00   4.7562099e-09  -4.4492166e-08   1.2313270e+00  -1.2285541e+00  -1.3498880e-03   1.6214254e-03
   1.1600000e+01   1.2383050e+00  -1.2383050e+00   1.0793815e-08  -1.0097155e-07   1.2313093e+00  -1.2285367e+00  -1.3498816e-03   1.6214744e-03
   1.1650000e+01   1.2383050e+00  -1.2383050e+00  -5.0707849e-09   4.7435301e-08   1.2312917e+00  -1.2285194e+00  -1.3499279e-03   1.6219212e-03
   1.1700000e+01   1.2383050e+00  -1.2383050e+00  -1.3564698e-08   1.2689236e-07   1.2312741e+00  -1.2285020e+00  -1.3499274e-03   1.6220151e-03
   1.1750000e+01   1.2383050e+00  -1.2383050e+00   1.7255030e-08  -1.6141366e-07   1.2312565e+00  -1.2284846e+00  -1.3498587e-03   1.6215945e-03
   1.1800000e+01   1.2383050e+00  -1.2383049e+00   3.8703871e-08  -3.6205881e-07   1.2312388e+00  -1.2284672e+00  -1.3497859e-03   1.6211431e-03
   1.1850000e+01   1.2383050e+00  -1.2383050e+00   1.9963103e-08  -1.8674657e-07   1.2312212e+00  -1.2284498e+00  -1.3498426e-03   1.6216680e-03
   1.1900000e+01   1.2383050e+00  -1.2383050e+00  -2.4215721e-08   2.2652831e-07   1.2312036e+00  -1.2284325e+00  -1.3499544e-03   1.6226086e-03
   1.1950000e+01   1.2383050e+00  -1.2383050e+00  -3.3311981e-08   3.1162006e-07   1.2311860e+00  -1.2284151e+00  -1.3499385e-03   1.6225865e-03
   1.2000000e+01   1.2383050e+00  -1.2383049e+00   5.4496786e-08  -5.0979476e-07   1.2311683e+00  -1.2283977e+00  -1.3497767e-03   1.6214634e-03
   1.2050000e+01   1.2383050e+00  -1.2383049e+00   1.1315532e-07  -1.0585210e-06   1.2311507e+00  -1.2283802e+00  -1.3496227e-03   1.6204002e-03
   1.2100000e+01   1.2383050e+00  -1.2383049e+00   5.9300535e-08  -5.5473147e-07   1.2311330e+00  -1.2283629e+00  -1.3497367e-03   1.6213571e-03
   1.2150000e+01   1.2383050e+00  -1.2383050e+00  -6.7060675e-08   6.2732557e-07   1.2311154e+00  -1.2283456e+00  -1.3499078e-03   1.6227448e-03
   1.2200000e+01   1.2383050e+00  -1.2383050e+00  -1.0265482e-07   9.6029372e-07   1.2310977e+00  -1.2283282e+00  -1.3498541e-03   1.6224371e-03
   1.2250000e+01   1.2383050e+00  -1.2383050e+00   2.6101364e-08  -2.4416741e-07   1.2310801e+00  -1.2283107e+00  -1.3496175e-03   1.6207505e-03
   1.2300000e+01   1.2383050e+00  -1.2383049e+00   7.8798960e-08  -7.3713125e-07   1.2310624e+00  -1.2282932e+00  -1.3495583e-03   1.6204019e-03
   1.2350000e+01   1.2383050e+00  -1.2383050e+00  -1.2764923e-08   1.1941170e-07   1.2310448e+00  -1.2282759e+00  -1.3497024e-03   1.6215862e-03
   1.2400000e+01   1.2383050e+00  -1.2383050e+00  -9.8148281e-08   9.1813786e-07   1.2310271e+00  -1.2282585e+00  -1.3497189e-03   1.6218081e-03
   1.2450000e+01   1.2383050e+00  -1.2383050e+00  -2.5238682e-08   2.3609801e-07   1.2310095e+00  -1.2282411e+00  -1.3496097e-03   1.6210816e-03
   1.2500000e+01   1.2383050e+00  -1.2383050e+00   5.3770919e-09  -5.0300085e-08   1.2309918e+00  -1.2282237e+00  -1.3496046e-03   1.6211409e-03
   1.2550000e+01   1.2383050e+00  -1.2383050e+00  -2.3682364e-08   2.2153940e-07   1.2309742e+00  -1.2282063e+00  -1.3496544e-03   1.6216142e-03
   1.2600000e+01   1.2383050e+00  -1.2383050e+00  -1.9738264e-08   1.8464388e-07   1.2309565e+00  -1.2281889e+00  -1.3496375e-03   1.6215837e-03
   1.2650000e+01   1.2383050e+00  -1.2383050e+00   3.8790623e-09  -3.6286713e-08   1.2309388e+00  -1.2281714e+00  -1.3495831e-03   1.6212710e-03
   1.2700000e+01   1.2383050e+00  -1.2383050e+00   1.4480144e-09  -1.3545300e-08   1.2309212e+00  -1.2281540e+00  -1.3495981e-03   1.6214821e-03
   1.2750000e+01   1.2383050e+00  -1.2383050e+00  -1.3744972e-08   1.2857887e-07   1.2309035e+00  -1.2281366e+00  -1.3496243e-03   1.6217773e-03
   1.2800000e+01   1.2383050e+00  -1.2383050e+00   7.8185088e-10  -7.3137081e-09   1.2308858e+00  -1.2281192e+00  -1.3495990e-03   1.6216837e-03
   1.2850000e+01   1.2383050e+00  -1.2383050e+00   1.9156049e-08  -1.7919690e-07   1.2308681e+00  -1.2281017e+00  -1.3495372e-03   1.6213155e-03
   1.2900000e+01   1.2383050e+00  -1.2383050e+00   1.2592024e-08  -1.1779314e-07   1.2308505e+00  -1.2280843e+00  -1.3495280e-03   1.6213432e-03
   1.2950000e+01   1.2383050e+00  -1.2383050e+00  -1.2812115e-08   1.1985223e-07   1.2308328e+00  -1.2280669e+00  -1.3496034e-03   1.6220097e-03
   1.3000000e+01   1.2383050e+00  -1.2383050e+00  -1.6189534e-08   1.5144658e-07   1.2308151e+00  -1.2280495e+00  -1.3496271e-03   1.6222852e-03
   1.3050000e+01   1.2383050e+00  -1.2383049e+00   4.0061347e-08  -3.7475737e-07   1.2307974e+00  -1.2280320e+00  -1.3495446e-03   1.6217608e-03
   1.3100000e+01   1.2383050e+00  -1.2383049e+00   7.4955181e-08  -7.0117483e-07   1.2307797e+00  -1.2280146e+00  -1.3494162e-03   1.6208899e-03
   1.3150000e+01   1.2383050e+00  -1.2383049e+00   3.9765564e-08  -3.7199031e-07   1.2307620e+00  -1.2279971e+00  -1.3494156e-03   1.6209835e-03
   1.3200000e+01   1.2383050e+00  -1.2383050e+00  -4.1333197e-08   3.8665535e-07   1.2307443e+00  -1.2279798e+00  -1.3495978e-03   1.6224549e-03
   1.3250000e+01   1.2383050e+00  -1.2383050e+00  -7.1266073e-08   6.6666500e-07   1.2307267e+00  -1.2279624e+00  -1.3496610e-03   1.6230290e-03
   1.3300000e+01   1.2383050e+00  -1.2383050e+00  -7.8013303e-09   7.2978143e-08   1.2307090e+00  -1.2279448e+00  -1.3494917e-03   1.6218494e-03
   1.3350000e+01   1.2383050e+00  -1.2383050e+00   1.5263693e-08  -1.4278565e-07   1.2306912e+00  -1.2279273e+00  -1.3492450e-03   1.6200865e-03
   1.3400000e+01   1.2383050e+00  -1.2383050e+00  -1.8842045e-08   1.7625979e-07   1.2306736e+00  -1.2279099e+00  -1.3492972e-03   1.6205780e-03
   1.3450000e+01   1.2383050e+00  -1.2383050e+00  -2.4593635e-08   2.3006358e-07   1.2306559e+00  -1.2278925e+00  -1.3494774e-03   1.6220342e-03
   1.3500000e+01   1.2383050e+00  -1.2383050e+00   2.6114271e-09  -2.4428752e-08   1.2306382e+00  -1.2278751e+00  -1.3494565e-03   1.6219739e-03
   1.3550000e+01   1.2383050e+00  -1.2383050e+00   4.2421609e-09  -3.9683598e-08   1.2306204e+00  -1.2278575e+00  -1.3492752e-03   1.6207043e-03
   1.3600000e+01   1.2383050e+00  -1.2383050e+00  -1.3249240e-08   1.2394136e-07   1.2306027e+00  -1.2278401e+00  -1.3492734e-03   1.6207885e-03
   1.3650000e+01   1.2383050e+00  -1.2383050e+00  -3.8105878e-09   3.5646587e-08   1.2305850e+00  -1.2278227e+00  -1.3493543e-03   1.6214959e-03
   1.3700000e+01   1.2383050e+00  -1.2383050e+00   1.7839423e-08  -1.6688046e-07   1.2305673e+00  -1.2278052e+00  -1.3493367e-03   1.6214605e-03
   1.3750000e+01   1.2383050e+00  -1.2383050e+00   1.5668570e-08  -1.4657302e-07   1.2305496e+00  -1.2277877e+00  -1.3492730e-03   1.6210776e-03
   1.3800000e+01   1.2383050e+00  -1.2383050e+00  -9.4620432e-09   8.8513645e-08   1.2305319e+00  -1.2277703e+00  -1.3492996e-03   1.6213756e-03
   1.3850000e+01   1.2383050e+00  -1.2383050e+00  -2.0183413e-08   1.8880768e-07   1.2305142e+00  -1.2277528e+00  -1.3493185e-03   1.6216155e-03
   1.3900000e+01   1.2383050e+00  -1.2383049e+00   2.9893523e-08  -2.7964156e-07   1.2304964e+00  -1.2277353e+00  -1.3492846e-03   1.6214578e-03
   1.3950000e+01   1.2383050e+00  -1.2383049e+00   6.9460033e-08  -6.4977001e-07   1.2304787e+00  -1.2277178e+00  -1.3492383e-03   1.6212058e-03
   1.4000000e+01   1.2383050e+00  -1.2383049e+00   4.2976344e-08  -4.0202587e-07   1.2304610e+00  -1.2277004e+00  -1.3492649e-03   1.6215042e-03
   1.4050000e+01   1.2383050e+00  -1.2383050e+00  -3.2851726e-08   3.0731468e-07   1.2304433e+00  -1.2276829e+00  -1.3492997e-03   1.6218643e-03
   1.4100000e+01   1.2383050e+00  -1.2383050e+00  -6.9072757e-08   6.4614746e-07   1.2304255e+00  -1.2276654e+00  -1.3492714e-03   1.6217479e-03
   1.4150000e+01   1.2383050e+00  -1.2383049e+00   3.3305759e-08  -3.1156137e-07   1.2304078e+00  -1.2276479e+00  -1.3491894e-03   1.6212273e-03
   1.4200000e+01   1.2383050e+00  -1.2383049e+00   1.1520943e-07  -1.0777361e-06   1.2303901e+00  -1.2276304e+00  -1.3491443e-03   1.6209845e-03
   1.4250000e+01   1.2383050e+00  -1.2383049e+00   5.5752146e-08  -5.2153731e-07   1.2303723e+00  -1.2276130e+00  -1.3492535e-03   1.6219057e-03
   1.4300000e+01   1.2383050e+00  -1.2383050e+00  -8.7006554e-08   8.1391142e-07   1.2303546e+00  -1.2275955e+00  -1.3493486e-03   1.6227205e-03
   1.4350000e+01   1.2383050e+00  -1.2383050e+00  -8.7812239e-08   8.2144772e-07   1.2303368e+00  -1.2275780e+00  -1.3492795e-03   1.6222966e-03
   1.4400000e+01   1.2383050e+00  -1.2383050e+00   1.3113836e-08  -1.2267449e-07   1.2303191e+00  -1.2275604e+00  -1.3490781e-03   1.6208755e-03
   1.4450000e+01   1.2383050e+00  -1.2383050e+00   1.9920347e-08  -1.8634630e-07   1.2303013e+00  -1.2275429e+00  -1.3489588e-03   1.6200729e-03
   1.4500000e+01   1.2383050e+00  -1.2383050e+00  -4.8394074e-08   4.5270749e-07   1.2302836e+00  -1.2275255e+00  -1.3491472e-03   1.6215916e-03
   1.4550000e+01   1.2383050e+00  -1.2383050e+00  -3.1923059e-08   2.9862771e-07   1.2302659e+00  -1.2275081e+00  -1.3492933e-03   1.6227907e-03
   1.4600000e+01   1.2383050e+00  -1.2383050e+00   1.9049388e-09  -1.7819551e-08   1.2302481e+00  -1.2274905e+00  -1.3491692e-03   1.6219521e-03
   1.4650000e+01   1.2383050e+00  -1.2383050e+00  -5.4648333e-09   5.1121655e-08   1.2302303e+00  -1.2274729e+00  -1.3489107e-03   1.6201001e-03
   1.4700000e+01   1.2383050e+00  -1.2383050e+00  -1.8529973e-08   1.7334069e-07   1.2302126e+00  -1.2274554e+00  -1.3489461e-03   1.6204649e-03
   1.4750000e+01   1.2383050e+00  -1.2383050e+00   2.5425922e-09  -2.3784667e-08   1.2301948e+00  -1.2274380e+00  -1.3490742e-03   1.6215284e-03
   1.4800000e+01   1.2383050e+00  -1.2383050e+00   1.1600531e-08  -1.0851805e-07   1.2301771e+00  -1.2274205e+00  -1.3490467e-03   1.6214184e-03
   1.4850000e+01   1.2383050e+00  -1.2383050e+00  -2.5836467e-09   2.4169138e-08   1.2301593e+00  -1.2274029e+00  -1.3489467e-03   1.6207618e-03
   1.4900000e+01   1.2383050e+00  -1.2383050e+00  -1.4962054e-08   1.3996407e-07   1.2301415e+00  -1.2273854e+00  -1.3489744e-03   1.6210685e-03
   1.4950000e+01   1.2383050e+00  -1.2383050e+00  -6.8474735e-09   6.4055426e-08   1.2301238e+00  -1.2273679e+00  -1.3489844e-03   1.6212407e-03
   1.5000000e+01   1.2383050e+00  -1.2383050e+00  -3.2993300e-09   3.0863957e-08   1.2301060e+00  -1.2273504e+00  -1.3489750e-03   1.6212673e-03


==> data/DuffingCLDMDError.dat <==
   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0000000e-01  -2.0548781e-07   1.4083342e-04
   2.0000000e-01   1.5490100e-05   1.3403145e-04
   3.0000000e-01   1.5109239e-05  -1.3949035e-04
   4.0000000e-01  -6.6810087e-06  -2.5807746e-04
   5.0000000e-01  -3.6561819e-05  -3.1057712e-04
   6.0000000e-01  -7.4597866e-05  -4.2329001e-04
   7.0000000e-01  -1.2267303e-04  -5.5226785e-04
   8.0000000e-01  -1.8253668e-04  -6.3916082e-04
   9.0000000e-01  -2.4870591e-04  -6.6991938e-04
   1.0000000e+00  -3.1510969e-04  -6.4806043e-04
   1.1000000e+00  -3.7679703e-04  -5.8385341e-04
   1.2000000e+00  -4.3051753e-04  -4.9231119e-04
   1.3000000e+00  -4.7490345e-04  -3.8624721e-04
   1.4000000e+00  -5.0864194e-04  -2.7543729e-04
   1.5000000e+00  -5.3093522e-04  -1.6783477e-04
   1.6000000e+00  -5.4150054e-04  -6.9570495e-05
   1.7000000e+00  -5.4273500e-04   1.7813734e-05
   1.8000000e+00  -5.3679196e-04   9.5501922e-05
   1.9000000e+00  -5.2418544e-04   1.6323507e-04
   2.0000000e+00  -5.0539841e-04   2.2080577e-04
   2.1000000e+00  -4.8082669e-04   2.6801522e-04
   2.2000000e+00  -4.5160538e-04   3.0587303e-04
   2.3000000e+00  -4.1932051e-04   3.3608100e-04
   2.4000000e+00  -3.8457262e-04   3.5810284e-04
   2.5000000e+00  -3.4802088e-04   3.7140073e-04
   2.6000000e+00  -3.1036483e-04   3.7545869e-04
   2.7000000e+00  -2.7275680e-04   3.7122014e-04
   2.8000000e+00  -2.3599884e-04   3.5942185e-04
   2.9000000e+00  -2.0086622e-04   3.4056583e-04
   3.0000000e+00  -1.6793001e-04   3.1541142e-04
   3.1000000e+00  -1.3774735e-04   2.8535597e-04
   3.2000000e+00  -1.1071693e-04   2.5217579e-04
   3.3000000e+00  -8.7076476e-05   2.1729999e-04
   3.4000000e+00  -6.6971640e-05   1.8202351e-04
   3.5000000e+00  -5.0426213e-05   1.4752095e-04
   3.6000000e+00  -3.7259523e-05   1.1487321e-04
   3.7000000e+00  -2.7174060e-05   8.4840566e-05
   3.8000000e+00  -1.9893951e-05   5.7929785e-05
   3.9000000e+00  -1.5202898e-05   3.4492954e-05
   4.0000000e+00  -1.2725760e-05   1.4691822e-05
   4.1000000e+00  -1.2038509e-05  -1.5969623e-06
   4.2000000e+00  -1.2772244e-05  -1.4543880e-05
   4.3000000e+00  -1.4670197e-05  -2.4335524e-05
   4.4000000e+00  -1.7412837e-05  -3.1316158e-05
   4.5000000e+00  -2.0718763e-05  -3.5874402e-05
   4.6000000e+00  -2.4370155e-05  -3.8356242e-05
   4.7000000e+00  -2.8185440e-05  -3.9059999e-05
   4.8000000e+00  -3.2002857e-05  -3.8364235e-05
   4.9000000e+00  -3.5690374e-05  -3.6610273e-05
   5.0000000e+00  -3.9159190e-05  -3.4064530e-05
   5.1000000e+00  -4.2336914e-05  -3.0932581e-05
   5.2000000e+00  -4.5182628e-05  -2.7448123e-05
   5.3000000e+00  -4.7675162e-05  -2.3808779e-05
   5.4000000e+00  -4.9802065e-05  -2.0177330e-05
   5.5000000e+00  -5.1576845e-05  -1.6626552e-05
   5.6000000e+00  -5.2996109e-05  -1.3269701e-05
   5.7000000e+00  -5.4085905e-05  -1.0168353e-05
   5.8000000e+00  -5.4876257e-05  -7.3687815e-06
   5.9000000e+00  -5.5401540e-05  -4.9053394e-06
   6.0000000e+00  -5.5696941e-05  -2.7988164e-06
   6.1000000e+00  -5.5802763e-05  -1.0299756e-06
   6.2000000e+00  -5.5756095e-05   4.1433377e-07
   6.3000000e+00  -5.5582402e-05   1.5484207e-06
   6.4000000e+00  -5.5301621e-05   2.3817962e-06
   6.5000000e+00  -5.4948045e-05   2.9519454e-06
   6.6000000e+00  -5.4551784e-05   3.3011606e-06
   6.7000000e+00  -5.4133661e-05   3.4610299e-06
   6.8000000e+00  -5.3705281e-05   3.4461645e-06
   6.9000000e+00  -5.3283652e-05   3.2961184e-06
   7.0000000e+00  -5.2883017e-05   3.0492210e-06
   7.1000000e+00  -5.2512313e-05   2.7329564e-06
   7.2000000e+00  -5.2176620e-05   2.3573812e-06
   7.3000000e+00  -5.1879831e-05   1.9484826e-06
   7.4000000e+00  -5.1623325e-05   1.5305891e-06
   7.5000000e+00  -5.1408549e-05   1.1239682e-06
   7.6000000e+00  -5.1238054e-05   7.2609163e-07
   7.7000000e+00  -5.1113063e-05   3.5041440e-07
   7.8000000e+00  -5.1019481e-05   8.8015162e-09
   7.9000000e+00  -5.0948606e-05  -2.8800984e-07
   8.0000000e+00  -5.0897126e-05  -5.3041037e-07
   8.1000000e+00  -5.0873022e-05  -7.5397644e-07
   8.2000000e+00  -5.0880026e-05  -9.3407095e-07
   8.3000000e+00  -5.0905280e-05  -1.0763255e-06
   8.4000000e+00  -5.0938249e-05  -1.1878940e-06
   8.5000000e+00  -5.0974779e-05  -1.2722402e-06
   8.6000000e+00  -5.1023451e-05  -1.3196887e-06
   8.7000000e+00  -5.1078899e-05  -1.3370515e-06
   8.8000000e+00  -5.1134685e-05  -1.3362950e-06
   8.9000000e+00  -5.1184721e-05  -1.3257392e-06
   9.0000000e+00  -5.1234440e-05  -1.3001543e-06
   9.1000000e+00  -5.1282080e-05  -1.2575419e-06
   9.2000000e+00  -5.1326209e-05  -1.2068812e-06
   9.3000000e+00  -5.1364536e-05  -1.1560617e-06
   9.4000000e+00  -5.1396620e-05  -1.1086719e-06
   9.5000000e+00  -5.1423725e-05  -1.0566799e-06
   9.6000000e+00  -5.1445271e-05  -1.0030810e-06
   9.7000000e+00  -5.1462516e-05  -9.5195208e-07
   9.8000000e+00  -5.1475625e-05  -9.0780906e-07
   9.9000000e+00  -5.1484054e-05  -8.7227561e-07
   1.0000000e+01  -5.1488820e-05  -8.3795896e-07


==> data/DuffingCLDMDErrorDirect.dat <==
   0.0000000e+00   2.6843658e-08  -7.6246569e-09
   1.0000000e-01  -7.8578770e-05   6.4975591e-02
   2.0000000e-01   2.2660794e-02   4.2635518e-01
   3.0000000e-01   8.8614390e-02   8.9652234e-01
   4.0000000e-01   1.9972919e-01   1.3105822e+00
   5.0000000e-01   3.4490402e-01   1.5628581e+00
   6.0000000e-01   5.0547470e-01   1.6177901e+00
   7.0000000e-01   6.6181115e-01   1.4847192e+00
   8.0000000e-01   7.9685754e-01   1.1973054e+00
   9.0000000e-01   8.9735116e-01   8.0143066e-01
   1.0000000e+00   9.5481426e-01   3.4472270e-01
   1.1000000e+00   9.6545637e-01  -1.2800298e-01
   1.2000000e+00   9.2975950e-01  -5.7748170e-01
   1.3000000e+00   8.5164213e-01  -9.7214794e-01
   1.4000000e+00   7.3774446e-01  -1.2885099e+00
   1.5000000e+00   5.9669682e-01  -1.5113982e+00
   1.6000000e+00   4.3834964e-01  -1.6338231e+00
   1.7000000e+00   2.7292809e-01  -1.6562851e+00
   1.8000000e+00   1.1004383e-01  -1.5852245e+00
   1.9000000e+00  -4.1580821e-02  -1.4320628e+00
   2.0000000e+00  -1.7448732e-01  -1.2120705e+00
   2.1000000e+00  -2.8280301e-01  -9.4305916e-01
   2.2000000e+00  -3.6247444e-01  -6.4401892e-01
   2.3000000e+00  -4.1149708e-01  -3.3355073e-01
   2.4000000e+00  -4.2966059e-01  -2.9113945e-02
   2.5000000e+00  -4.1836895e-01   2.5372396e-01
   2.6000000e+00  -3.8041646e-01   5.0198320e-01
   2.7000000e+00  -3.1977111e-01   7.0586359e-01
   2.8000000e+00  -2.4123141e-01   8.5905011e-01
   2.9000000e+00  -1.5005464e-01   9.5848368e-01
   3.0000000e+00  -5.1640525e-02   1.0041850e+00
   3.1000000e+00   4.8766323e-02   9.9897791e-01
   3.2000000e+00   1.4631908e-01   9.4815244e-01
   3.3000000e+00   2.3680657e-01   8.5880240e-01
   3.4000000e+00   3.1677661e-01   7.3926003e-01
   3.5000000e+00   3.8364649e-01   5.9854407e-01
   3.6000000e+00   4.3577187e-01   4.4581328e-01
   3.7000000e+00   4.7240159e-01   2.8986310e-01
   3.8000000e+00   4.9361054e-01   1.3871215e-01
   3.9000000e+00   5.0022809e-01  -7.3138251e-04
   4.0000000e+00   4.9372868e-01  -1.2293011e-01
   4.1000000e+00   4.7605477e-01  -2.2382125e-01
   4.2000000e+00   4.4946588e-01  -3.0086760e-01
   4.3000000e+00   4.1640925e-01  -3.5303653e-01
   4.4000000e+00   3.7937170e-01  -3.8069098e-01
   4.5000000e+00   3.4073592e-01  -3.8538958e-01
   4.6000000e+00   3.0267354e-01  -3.6967591e-01
   4.7000000e+00   2.6706698e-01  -3.3685648e-01
   4.8000000e+00   2.3544145e-01  -2.9073273e-01
   4.9000000e+00   2.0892742e-01  -2.3533272e-01
   5.0000000e+00   1.8824863e-01  -1.7467874e-01
   5.1000000e+00   1.7373730e-01  -1.1259810e-01
   5.2000000e+00   1.6535829e-01  -5.2536733e-02
   5.3000000e+00   1.6275978e-01   2.5844107e-03
   5.4000000e+00   1.6532839e-01   5.0462787e-02
   5.5000000e+00   1.7225349e-01   8.9454599e-02
   5.6000000e+00   1.8258966e-01   1.1857969e-01
   5.7000000e+00   1.9532618e-01   1.3750404e-01
   5.8000000e+00   2.0945192e-01   1.4647762e-01
   5.9000000e+00   2.2400828e-01   1.4625373e-01
   6.0000000e+00   2.3813048e-01   1.3798619e-01
   6.1000000e+00   2.5108259e-01   1.2312290e-01
   6.2000000e+00   2.6228522e-01   1.0329142e-01
   6.3000000e+00   2.7132748e-01   8.0189945e-02
   6.4000000e+00   2.7796660e-01   5.5489777e-02
   6.5000000e+00   2.8212106e-01   3.0749375e-02
   6.6000000e+00   2.8385717e-01   7.3404713e-03
   6.7000000e+00   2.8336761e-01  -1.3603386e-02
   6.8000000e+00   2.8094434e-01  -3.1217306e-02
   6.9000000e+00   2.7695145e-01  -4.4920604e-02
   7.0000000e+00   2.7179706e-01  -5.4416867e-02
   7.1000000e+00   2.6590578e-01  -5.9676196e-02
   7.2000000e+00   2.5969280e-01  -6.0903313e-02
   7.3000000e+00   2.5354282e-01  -5.8499305e-02
   7.4000000e+00   2.4779222e-01  -5.3018130e-02
   7.5000000e+00   2.4271638e-01  -4.5118639e-02
   7.6000000e+00   2.3852146e-01  -3.5515437e-02
   7.7000000e+00   2.3534183e-01  -2.4932876e-02
   7.8000000e+00   2.3324059e-01  -1.4065450e-02
   7.9000000e+00   2.3221396e-01  -3.5433171e-03
   8.0000000e+00   2.3219931e-01   6.0943650e-03
   8.1000000e+00   2.3308552e-01   1.4418632e-02
   8.2000000e+00   2.3472513e-01   2.1121976e-02
   8.3000000e+00   2.3694598e-01   2.6020093e-02
   8.4000000e+00   2.3956331e-01   2.9048394e-02
   8.5000000e+00   2.4239130e-01   3.0251657e-02
   8.6000000e+00   2.4525372e-01   2.9768854e-02
   8.7000000e+00   2.4799228e-01   2.7814646e-02
   8.8000000e+00   2.5047305e-01   2.4659568e-02
   8.9000000e+00   2.5259089e-01   2.0608927e-02
   9.0000000e+00   2.5427211e-01   1.5982073e-02
   9.1000000e+00   2.5547498e-01   1.1093133e-02
   9.2000000e+00   2.5618821e-01   6.2349886e-03
   9.3000000e+00   2.5642814e-01   1.6659178e-03
   9.4000000e+00   2.5623470e-01  -2.4004794e-03
   9.5000000e+00   2.5566674e-01  -5.8020573e-03
   9.6000000e+00   2.5479656e-01  -8.4309999e-03
   9.7000000e+00   2.5370459e-01  -1.0233272e-02
   9.8000000e+00   2.5247407e-01  -1.1205412e-02
   9.9000000e+00   2.5118628e-01  -1.1388957e-02
   1.0000000e+01   2.4991640e-01  -1.0863318e-02


==> data/DuffingCLDMDReconstruction.dat <==
   0.0000000e+00   2.0000000e+00  -2.0000000e+00   2.0000000e+00  -2.0000000e+00
   1.0000000e-01   1.7516892e+00  -2.8600301e+00   1.7516894e+00  -2.8601709e+00
   2.0000000e-01   1.4467783e+00  -3.1597635e+00   1.4467628e+00  -3.1598975e+00
   3.0000000e-01   1.1324552e+00  -3.0814486e+00   1.1324400e+00  -3.0813091e+00
   4.0000000e-01   8.3722168e-01  -2.7997532e+00   8.3722836e-01  -2.7994951e+00
   5.0000000e-01   5.7488949e-01  -2.4430028e+00   5.7492605e-01  -2.4426923e+00
   6.0000000e-01   3.4890975e-01  -2.0795820e+00   3.4898434e-01  -2.0791587e+00
   7.0000000e-01   1.5809843e-01  -1.7402113e+00   1.5822110e-01  -1.7396591e+00
   8.0000000e-01  -3.9735115e-04  -1.4355374e+00  -2.1481448e-04  -1.4348983e+00
   9.0000000e-01  -1.3015950e-01  -1.1653530e+00  -1.2991079e-01  -1.1646831e+00
   1.0000000e+00  -2.3451021e-01  -9.2645154e-01  -2.3419510e-01  -9.2580348e-01
   1.1000000e+00  -3.1636824e-01  -7.1493352e-01  -3.1599144e-01  -7.1434967e-01
   1.2000000e+00  -3.7821894e-01  -5.2713990e-01  -3.7778842e-01  -5.2664758e-01
   1.3000000e+00  -4.2234950e-01  -3.6048953e-01  -4.2187459e-01  -3.6010328e-01
   1.4000000e+00  -4.5085717e-01  -2.1305034e-01  -4.5034852e-01  -2.1277490e-01
   1.5000000e+00  -4.6561889e-01  -8.3477175e-02  -4.6508796e-01  -8.3309340e-02
   1.6000000e+00  -4.6829133e-01   2.8988232e-02  -4.6774983e-01   2.9057802e-02
   1.7000000e+00  -4.6042076e-01   1.2467184e-01  -4.5987803e-01   1.2465403e-01
   1.8000000e+00  -4.4376595e-01   2.0416222e-01  -4.4322916e-01   2.0406672e-01
   1.9000000e+00  -4.2000668e-01   2.6817850e-01  -4.1948249e-01   2.6801526e-01
   2.0000000e+00  -3.9066820e-01   3.1746049e-01  -3.9016280e-01   3.1723969e-01
   2.1000000e+00  -3.5712155e-01   3.5276892e-01  -3.5664072e-01   3.5250091e-01
   2.2000000e+00  -3.2062593e-01   3.7495185e-01  -3.2017432e-01   3.7464598e-01
   2.3000000e+00  -2.8249346e-01   3.8529705e-01  -2.8207414e-01   3.8496096e-01
   2.4000000e+00  -2.4388469e-01   3.8520570e-01  -2.4350011e-01   3.8484759e-01
   2.5000000e+00  -2.0577817e-01   3.7604332e-01  -2.0543015e-01   3.7567192e-01
   2.6000000e+00  -1.6897563e-01   3.5914343e-01  -1.6866526e-01   3.5876797e-01
   2.7000000e+00  -1.3417267e-01   3.3592810e-01  -1.3389991e-01   3.3555688e-01
   2.8000000e+00  -1.0193910e-01   3.0796299e-01  -1.0170310e-01   3.0760357e-01
   2.9000000e+00  -7.2685080e-02   2.7668661e-01  -7.2484214e-02   2.7634604e-01
   3.0000000e+00  -4.6677245e-02   2.4337999e-01  -4.6509315e-02   2.4306458e-01
   3.1000000e+00  -2.4050855e-02   2.0919347e-01  -2.3913108e-02   2.0890811e-01
   3.2000000e+00  -4.8400415e-03   1.7523720e-01  -4.7293246e-03   1.7498503e-01
   3.3000000e+00   1.1034505e-02   1.4243163e-01   1.1121582e-02   1.4221433e-01
   3.4000000e+00   2.3717393e-02   1.1150407e-01   2.3784365e-02   1.1132205e-01
   3.5000000e+00   3.3414620e-02   8.3011464e-02   3.3465046e-02   8.2863943e-02
   3.6000000e+00   4.0404800e-02   5.7348597e-02   4.0442060e-02   5.7233724e-02
   3.7000000e+00   4.4989636e-02   3.4752316e-02   4.5016810e-02   3.4667476e-02
   3.8000000e+00   4.7469858e-02   1.5326033e-02   4.7489752e-02   1.5268104e-02
   3.9000000e+00   4.8156466e-02  -9.4070794e-04   4.8171669e-02  -9.7520089e-04
   4.0000000e+00   4.7374640e-02  -1.4173803e-02   4.7387366e-02  -1.4188495e-02
   4.1000000e+00   4.5421187e-02  -2.4557012e-02   4.5433225e-02  -2.4555415e-02
   4.2000000e+00   4.2559296e-02  -3.2316529e-02   4.2572068e-02  -3.2301985e-02
   4.3000000e+00   3.9037136e-02  -3.7721125e-02   3.9051806e-02  -3.7696789e-02
   4.4000000e+00   3.5081642e-02  -4.1070794e-02   3.5099055e-02  -4.1039478e-02
   4.5000000e+00   3.0883704e-02  -4.2656936e-02   3.0904423e-02  -4.2621061e-02
   4.6000000e+00   2.6601599e-02  -4.2758142e-02   2.6625969e-02  -4.2719786e-02
   4.7000000e+00   2.2371017e-02  -4.1655000e-02   2.2399203e-02  -4.1615940e-02
   4.8000000e+00   1.8300651e-02  -3.9612587e-02   1.8332654e-02  -3.9574222e-02
   4.9000000e+00   1.4473182e-02  -3.6861562e-02   1.4508872e-02  -3.6824951e-02
   5.0000000e+00   1.0947461e-02  -3.3600604e-02   1.0986621e-02  -3.3566540e-02
   5.1000000e+00   7.7656542e-03  -3.0016427e-02   7.8079911e-03  -2.9985494e-02
   5.2000000e+00   4.9500140e-03  -2.6272793e-02   4.9951967e-03  -2.6245344e-02
   5.3000000e+00   2.5105580e-03  -2.2502801e-02   2.5582332e-03  -2.2478992e-02
   5.4000000e+00   4.4573712e-04  -1.8809096e-02   4.9553919e-04  -1.8788918e-02
   5.5000000e+00  -1.2549679e-03  -1.5274707e-02  -1.2033910e-03  -1.5258081e-02
   5.6000000e+00  -2.6133454e-03  -1.1968980e-02  -2.5603493e-03  -1.1955710e-02
   5.7000000e+00  -3.6569902e-03  -8.9395850e-03  -3.6029042e-03  -8.9294166e-03
   5.8000000e+00  -4.4142479e-03  -6.2184385e-03  -4.3593717e-03  -6.2110697e-03
   5.9000000e+00  -4.9142752e-03  -3.8219060e-03  -4.8588736e-03  -3.8170007e-03
   6.0000000e+00  -5.1897608e-03  -1.7561347e-03  -5.1340639e-03  -1.7533359e-03
   6.1000000e+00  -5.2755854e-03  -1.6062618e-05  -5.2197827e-03  -1.5032642e-05
   6.2000000e+00  -5.2039213e-03   1.4104355e-03  -5.1481652e-03   1.4100212e-03
   6.3000000e+00  -5.0041536e-03   2.5404775e-03  -4.9485712e-03   2.5389291e-03
   6.4000000e+00  -4.7047534e-03   3.3968769e-03  -4.6494518e-03   3.3944951e-03
   6.5000000e+00  -4.3325887e-03   4.0073687e-03  -4.2776406e-03   4.0044168e-03
   6.6000000e+00  -3.9108927e-03   4.3997828e-03  -3.8563409e-03   4.3964816e-03
   6.7000000e+00  -3.4594000e-03   4.6016332e-03  -3.4052664e-03   4.5981722e-03
   6.8000000e+00  -2.9958396e-03   4.6420002e-03  -2.9421343e-03   4.6385540e-03
   6.9000000e+00  -2.5352198e-03   4.5500482e-03  -2.4819361e-03   4.5467521e-03
   7.0000000e+00  -2.0895052e-03   4.3520724e-03  -2.0366222e-03   4.3490232e-03
   7.1000000e+00  -1.6678106e-03   4.0715267e-03  -1.6152982e-03   4.0687938e-03
   7.2000000e+00  -1.2773207e-03   3.7309913e-03  -1.2251441e-03   3.7286339e-03
   7.3000000e+00  -9.2290438e-04   3.3513343e-03  -8.7102455e-04   3.3493858e-03
   7.4000000e+00  -6.0767749e-04   2.9500997e-03  -5.5605417e-04   2.9485691e-03
   7.5000000e+00  -3.3311113e-04   2.5414854e-03  -2.8170258e-04   2.5403615e-03
   7.6000000e+00  -9.9550039e-05   2.1375236e-03  -4.8311984e-05   2.1367975e-03
   7.7000000e+00   9.4325248e-05   1.7487309e-03   1.4543831e-04   1.7483805e-03
   7.8000000e+00   2.5076072e-04   1.3831351e-03   3.0178020e-04   1.3831263e-03
   7.9000000e+00   3.7227783e-04   1.0465640e-03   4.2322644e-04   1.0468520e-03
   8.0000000e+00   4.6167350e-04   7.4264490e-04   5.1257062e-04   7.4317531e-04
   8.1000000e+00   5.2210083e-04   4.7341422e-04   5.7297385e-04   4.7416819e-04
   8.2000000e+00   5.5736482e-04   2.4016646e-04   6.0824485e-04   2.4110053e-04
   8.3000000e+00   5.7124367e-04   4.2570010e-05   6.2214895e-04   4.3646335e-05
   8.4000000e+00   5.6719964e-04  -1.2041622e-04   6.1813789e-04  -1.1922832e-04
   8.5000000e+00   5.4840066e-04  -2.5049114e-04   5.9937544e-04  -2.4921890e-04
   8.6000000e+00   5.1804370e-04  -3.5004867e-04   5.6906716e-04  -3.4872898e-04
   8.7000000e+00   4.7918985e-04  -4.2216369e-04   5.3026875e-04  -4.2082664e-04
   8.8000000e+00   4.3446608e-04  -4.6989332e-04   4.8560076e-04  -4.6855703e-04
   8.9000000e+00   3.8606085e-04  -4.9621012e-04   4.3724557e-04  -4.9488438e-04
   9.0000000e+00   3.3588433e-04  -5.0411870e-04   3.8711877e-04  -5.0281855e-04
   9.1000000e+00   2.8569051e-04  -4.9691407e-04   3.3697259e-04  -4.9565652e-04
   9.2000000e+00   2.3687460e-04  -4.7765295e-04   2.8820081e-04  -4.7644607e-04
   9.3000000e+00   1.9050921e-04  -4.4900920e-04   2.4187375e-04  -4.4785314e-04
   9.4000000e+00   1.4736157e-04  -4.1329135e-04   1.9875819e-04  -4.1218268e-04
   9.5000000e+00   1.0804529e-04  -3.7274133e-04   1.5946902e-04  -3.7168465e-04
   9.6000000e+00   7.2918150e-05  -3.2945737e-04   1.2436342e-04  -3.2845429e-04
   9.7000000e+00   4.2170315e-05  -2.8516956e-04   9.3632831e-05  -2.8421761e-04
   9.8000000e+00   1.5851601e-05  -2.4124025e-04   6.7327226e-05  -2.4033244e-04
   9.9000000e+00  -6.1273904e-06  -1.9867606e-04   4.5356664e-05  -1.9780379e-04
   1.0000000e+01  -2.3958656e-05  -1.5840027e-04   2.7530163e-05  -1.5756231e-04


==> data/DuffingCLDMDReconstructionDirect.dat <==
   0.0000000e+00   2.0000000e+00  -2.0000000e+00   2.0000000e+00  -2.0000000e+00
   1.0000000e-01   1.7516892e+00  -2.8600301e+00   1.7517678e+00  -2.9250057e+00
   2.0000000e-01   1.4467783e+00  -3.1597635e+00   1.4241175e+00  -3.5861187e+00
   3.0000000e-01   1.1324552e+00  -3.0814486e+00   1.0438408e+00  -3.9779709e+00
   4.0000000e-01   8.3722168e-01  -2.7997532e+00   6.3749249e-01  -4.1103354e+00
   5.0000000e-01   5.7488949e-01  -2.4430028e+00   2.2998547e-01  -4.0058610e+00
   6.0000000e-01   3.4890975e-01  -2.0795820e+00  -1.5656496e-01  -3.6973721e+00
   7.0000000e-01   1.5809843e-01  -1.7402113e+00  -5.0371272e-01  -3.2249305e+00
   8.0000000e-01  -3.9735115e-04  -1.4355374e+00  -7.9725489e-01  -2.6328429e+00
   9.0000000e-01  -1.3015950e-01  -1.1653530e+00  -1.0275107e+00  -1.9667836e+00
   1.0000000e+00  -2.3451021e-01  -9.2645154e-01  -1.1893245e+00  -1.2711742e+00
   1.1000000e+00  -3.1636824e-01  -7.1493352e-01  -1.2818246e+00  -5.8693054e-01
   1.2000000e+00  -3.7821894e-01  -5.2713990e-01  -1.3079784e+00   5.0341809e-02
   1.3000000e+00  -4.2234950e-01  -3.6048953e-01  -1.2739916e+00   6.1165841e-01
   1.4000000e+00  -4.5085717e-01  -2.1305034e-01  -1.1886016e+00   1.0754596e+00
   1.5000000e+00  -4.6561889e-01  -8.3477175e-02  -1.0623157e+00   1.4279210e+00
   1.6000000e+00  -4.6829133e-01   2.8988232e-02  -9.0664097e-01   1.6628114e+00
   1.7000000e+00  -4.6042076e-01   1.2467184e-01  -7.3334886e-01   1.7809569e+00
   1.8000000e+00  -4.4376595e-01   2.0416222e-01  -5.5380979e-01   1.7893868e+00
   1.9000000e+00  -4.2000668e-01   2.6817850e-01  -3.7842586e-01   1.7002413e+00
   2.0000000e+00  -3.9066820e-01   3.1746049e-01  -2.1618087e-01   1.5295310e+00
   2.1000000e+00  -3.5712155e-01   3.5276892e-01  -7.4318538e-02   1.2958281e+00
   2.2000000e+00  -3.2062593e-01   3.7495185e-01   4.1848512e-02   1.0189708e+00
   2.3000000e+00  -2.8249346e-01   3.8529705e-01   1.2900363e-01   7.1884778e-01
   2.4000000e+00  -2.4388469e-01   3.8520570e-01   1.8577590e-01   4.1431964e-01
   2.5000000e+00  -2.0577817e-01   3.7604332e-01   2.1259077e-01   1.2231936e-01
   2.6000000e+00  -1.6897563e-01   3.5914343e-01   2.1144083e-01  -1.4283977e-01
   2.7000000e+00  -1.3417267e-01   3.3592810e-01   1.8559845e-01  -3.6993548e-01
   2.8000000e+00  -1.0193910e-01   3.0796299e-01   1.3929231e-01  -5.5108712e-01
   2.9000000e+00  -7.2685080e-02   2.7668661e-01   7.7369557e-02  -6.8179707e-01
   3.0000000e+00  -4.6677245e-02   2.4337999e-01   4.9632797e-03  -7.6080505e-01
   3.1000000e+00  -2.4050855e-02   2.0919347e-01  -7.2817179e-02  -7.8978444e-01
   3.2000000e+00  -4.8400415e-03   1.7523720e-01  -1.5115912e-01  -7.7291523e-01
   3.3000000e+00   1.1034505e-02   1.4243163e-01  -2.2577207e-01  -7.1637078e-01
   3.4000000e+00   2.3717393e-02   1.1150407e-01  -2.9305922e-01  -6.2775596e-01
   3.5000000e+00   3.3414620e-02   8.3011464e-02  -3.5023187e-01  -5.1553261e-01
   3.6000000e+00   4.0404800e-02   5.7348597e-02  -3.9536706e-01  -3.8846468e-01
   3.7000000e+00   4.4989636e-02   3.4752316e-02  -4.2741195e-01  -2.5511079e-01
   3.8000000e+00   4.7469858e-02   1.5326033e-02  -4.4614068e-01  -1.2338612e-01
   3.9000000e+00   4.8156466e-02  -9.4070794e-04  -4.5207163e-01  -2.0932543e-04
   4.0000000e+00   4.7374640e-02  -1.4173803e-02  -4.4635404e-01   1.0875631e-01
   4.1000000e+00   4.5421187e-02  -2.4557012e-02  -4.3063358e-01   1.9926424e-01
   4.2000000e+00   4.2559296e-02  -3.2316529e-02  -4.0690659e-01   2.6855107e-01
   4.3000000e+00   3.9037136e-02  -3.7721125e-02  -3.7737212e-01   3.1531541e-01
   4.4000000e+00   3.5081642e-02  -4.1070794e-02  -3.4429005e-01   3.3962018e-01
   4.5000000e+00   3.0883704e-02  -4.2656936e-02  -3.0985222e-01   3.4273265e-01
   4.6000000e+00   2.6601599e-02  -4.2758142e-02  -2.7607194e-01   3.2691776e-01
   4.7000000e+00   2.2371017e-02  -4.1655000e-02  -2.4469596e-01   2.9520148e-01
   4.8000000e+00   1.8300651e-02  -3.9612587e-02  -2.1714080e-01   2.5112015e-01
   4.9000000e+00   1.4473182e-02  -3.6861562e-02  -1.9445424e-01   1.9847116e-01
   5.0000000e+00   1.0947461e-02  -3.3600604e-02  -1.7730117e-01   1.4107814e-01
   5.1000000e+00   7.7656542e-03  -3.0016427e-02  -1.6597164e-01   8.2581676e-02
   5.2000000e+00   4.9500140e-03  -2.6272793e-02  -1.6040827e-01   2.6263940e-02
   5.3000000e+00   2.5105580e-03  -2.2502801e-02  -1.6024922e-01  -2.5087212e-02
   5.4000000e+00   4.4573712e-04  -1.8809096e-02  -1.6488266e-01  -6.9271883e-02
   5.5000000e+00  -1.2549679e-03  -1.5274707e-02  -1.7350846e-01  -1.0472931e-01
   5.6000000e+00  -2.6133454e-03  -1.1968980e-02  -1.8520301e-01  -1.3054867e-01
   5.7000000e+00  -3.6569902e-03  -8.9395850e-03  -1.9898317e-01  -1.4644362e-01
   5.8000000e+00  -4.4142479e-03  -6.2184385e-03  -2.1386617e-01  -1.5269606e-01
   5.9000000e+00  -4.9142752e-03  -3.8219060e-03  -2.2892255e-01  -1.5007564e-01
   6.0000000e+00  -5.1897608e-03  -1.7561347e-03  -2.4332024e-01  -1.3974233e-01
   6.1000000e+00  -5.2755854e-03  -1.6062618e-05  -2.5635817e-01  -1.2313896e-01
   6.2000000e+00  -5.2039213e-03   1.4104355e-03  -2.6748915e-01  -1.0188099e-01
   6.3000000e+00  -5.0041536e-03   2.5404775e-03  -2.7633163e-01  -7.7649468e-02
   6.4000000e+00  -4.7047534e-03   3.3968769e-03  -2.8267136e-01  -5.2092901e-02
   6.5000000e+00  -4.3325887e-03   4.0073687e-03  -2.8645365e-01  -2.6742007e-02
   6.6000000e+00  -3.9108927e-03   4.3997828e-03  -2.8776806e-01  -2.9406885e-03
   6.7000000e+00  -3.4594000e-03   4.6016332e-03  -2.8682701e-01   1.8205019e-02
   6.8000000e+00  -2.9958396e-03   4.6420002e-03  -2.8394018e-01   3.5859306e-02
   6.9000000e+00  -2.5352198e-03   4.5500482e-03  -2.7948667e-01   4.9470652e-02
   7.0000000e+00  -2.0895052e-03   4.3520724e-03  -2.7388657e-01   5.8768940e-02
   7.1000000e+00  -1.6678106e-03   4.0715267e-03  -2.6757359e-01   6.3747723e-02
   7.2000000e+00  -1.2773207e-03   3.7309913e-03  -2.6097012e-01   6.4634304e-02
   7.3000000e+00  -9.2290438e-04   3.3513343e-03  -2.5446573e-01   6.1850640e-02
   7.4000000e+00  -6.0767749e-04   2.9500997e-03  -2.4839990e-01   5.5968230e-02
   7.5000000e+00  -3.3311113e-04   2.5414854e-03  -2.4304949e-01   4.7660125e-02
   7.6000000e+00  -9.9550039e-05   2.1375236e-03  -2.3862101e-01   3.7652960e-02
   7.7000000e+00   9.4325248e-05   1.7487309e-03  -2.3524750e-01   2.6681607e-02
   7.8000000e+00   2.5076072e-04   1.3831351e-03  -2.3298983e-01   1.5448585e-02
   7.9000000e+00   3.7227783e-04   1.0465640e-03  -2.3184168e-01   4.5898811e-03
   8.0000000e+00   4.6167350e-04   7.4264490e-04  -2.3173763e-01  -5.3517201e-03
   8.1000000e+00   5.2210083e-04   4.7341422e-04  -2.3256342e-01  -1.3945217e-02
   8.2000000e+00   5.5736482e-04   2.4016646e-04  -2.3416777e-01  -2.0881809e-02
   8.3000000e+00   5.7124367e-04   4.2570010e-05  -2.3637474e-01  -2.5977523e-02
   8.4000000e+00   5.6719964e-04  -1.2041622e-04  -2.3899611e-01  -2.9168811e-02
   8.5000000e+00   5.4840066e-04  -2.5049114e-04  -2.4184290e-01  -3.0502148e-02
   8.6000000e+00   5.1804370e-04  -3.5004867e-04  -2.4473567e-01  -3.0118903e-02
   8.7000000e+00   4.7918985e-04  -4.2216369e-04  -2.4751309e-01  -2.8236810e-02
   8.8000000e+00   4.3446608e-04  -4.6989332e-04  -2.5003858e-01  -2.5129462e-02
   8.9000000e+00   3.8606085e-04  -4.9621012e-04  -2.5220483e-01  -2.1105138e-02
   9.0000000e+00   3.3588433e-04  -5.0411870e-04  -2.5393623e-01  -1.6486192e-02
   9.1000000e+00   2.8569051e-04  -4.9691407e-04  -2.5518929e-01  -1.1590047e-02
   9.2000000e+00   2.3687460e-04  -4.7765295e-04  -2.5595133e-01  -6.7126415e-03
   9.3000000e+00   1.9050921e-04  -4.4900920e-04  -2.5623763e-01  -2.1149270e-03
   9.4000000e+00   1.4736157e-04  -4.1329135e-04  -2.5608734e-01   1.9871881e-03
   9.5000000e+00   1.0804529e-04  -3.7274133e-04  -2.5555869e-01   5.4293160e-03
   9.6000000e+00   7.2918150e-05  -3.2945737e-04  -2.5472365e-01   8.1015425e-03
   9.7000000e+00   4.2170315e-05  -2.8516956e-04  -2.5366242e-01   9.9481026e-03
   9.8000000e+00   1.5851601e-05  -2.4124025e-04  -2.5245821e-01   1.0964172e-02
   9.9000000e+00  -6.1273904e-06  -1.9867606e-04  -2.5119241e-01   1.1190280e-02
   1.0000000e+01  -2.3958656e-05  -1.5840027e-04  -2.4994036e-01   1.0704917e-02


==> data/DuffingCLDMDVectorFieldError.dat <==
  -2.0000000e+00  -2.0000000e+00   6.4272142e-04
  -2.0000000e+00  -1.5000000e+00   5.7052272e-04
  -2.0000000e+00  -1.0000000e+00   3.6514649e-04
  -2.0000000e+00  -5.0000000e-01   1.7259248e-04
  -2.0000000e+00   0.0000000e+00   8.3795772e-05
  -2.0000000e+00   5.0000000e-01   9.2732068e-05
  -2.0000000e+00   1.0000000e+00   1.2244847e-04
  -2.0000000e+00   1.5000000e+00   1.0166484e-04
  -2.0000000e+00   2.0000000e+00   3.0607988e-05
  -1.5000000e+00  -2.0000000e+00   1.4105085e-04
  -1.5000000e+00  -1.5000000e+00   6.6564827e-05
  -1.5000000e+00  -1.0000000e+00   8.3316841e-05
  -1.5000000e+00  -5.0000000e-01   1.1617133e-04
  -1.5000000e+00   0.0000000e+00   1.0941697e-04
  -1.5000000e+00   5.0000000e-01   6.6359334e-05
  -1.5000000e+00   1.0000000e+00   3.1296763e-05
  -1.5000000e+00   1.5000000e+00   3.6796893e-05
  -1.5000000e+00   2.0000000e+00   6.5363087e-05
  -1.0000000e+00  -2.0000000e+00   6.3122661e-05
  -1.0000000e+00  -1.5000000e+00   1.9225147e-05
  -1.0000000e+00  -1.0000000e+00   3.2396499e-05
  -1.0000000e+00  -5.0000000e-01   4.8341666e-05
  -1.0000000e+00   0.0000000e+00   3.3964280e-05
  -1.0000000e+00   5.0000000e-01   1.0772094e-07
  -1.0000000e+00   1.0000000e+00   2.1867692e-05
  -1.0000000e+00   1.5000000e+00   1.7605934e-05
  -1.0000000e+00   2.0000000e+00   1.0986220e-05
  -5.0000000e-01  -2.0000000e+00   1.4815285e-04
  -5.0000000e-01  -1.5000000e+00   1.2050091e-04
  -5.0000000e-01  -1.0000000e+00   6.0048973e-05
  -5.0000000e-01  -5.0000000e-01   1.7403838e-05
  -5.0000000e-01   0.0000000e+00   9.3010633e-06
  -5.0000000e-01   5.0000000e-01   1.7492702e-05
  -5.0000000e-01   1.0000000e+00   1.7763483e-05
  -5.0000000e-01   1.5000000e+00   9.0874046e-06
  -5.0000000e-01   2.0000000e+00   1.6837517e-05
   0.0000000e+00  -2.0000000e+00   1.4495952e-04
   0.0000000e+00  -1.5000000e+00   1.0042639e-04
   0.0000000e+00  -1.0000000e+00   4.1565556e-05
   0.0000000e+00  -5.0000000e-01   9.8239935e-06
   0.0000000e+00   0.0000000e+00   6.6194513e-06
   0.0000000e+00   5.0000000e-01   9.7389415e-06
   0.0000000e+00   1.0000000e+00   5.0824625e-06
   0.0000000e+00   1.5000000e+00   3.5522458e-06
   0.0000000e+00   2.0000000e+00   2.9042137e-05
   5.0000000e-01  -2.0000000e+00   9.1342818e-05
   5.0000000e-01  -1.5000000e+00   6.0216653e-05
   5.0000000e-01  -1.0000000e+00   3.0764038e-05
   5.0000000e-01  -5.0000000e-01   2.5598713e-05
   5.0000000e-01   0.0000000e+00   3.2158301e-05
   5.0000000e-01   5.0000000e-01   2.9357985e-05
   5.0000000e-01   1.0000000e+00   1.6425312e-05
   5.0000000e-01   1.5000000e+00   1.5441941e-05
   5.0000000e-01   2.0000000e+00   4.6092260e-05
   1.0000000e+00  -2.0000000e+00   4.9774584e-05
   1.0000000e+00  -1.5000000e+00   1.1264897e-05
   1.0000000e+00  -1.0000000e+00   1.0307513e-05
   1.0000000e+00  -5.0000000e-01   1.0719804e-05
   1.0000000e+00   0.0000000e+00   1.0860645e-05
   1.0000000e+00   5.0000000e-01   2.7046244e-05
   1.0000000e+00   1.0000000e+00   4.9800128e-05
   1.0000000e+00   1.5000000e+00   5.5267668e-05
   1.0000000e+00   2.0000000e+00   3.6823392e-05
   1.5000000e+00  -2.0000000e+00   5.0539091e-05
   1.5000000e+00  -1.5000000e+00   9.6012273e-05
   1.5000000e+00  -1.0000000e+00   1.1837939e-04
   1.5000000e+00  -5.0000000e-01   1.1261733e-04
   1.5000000e+00   0.0000000e+00   9.5183775e-05
   1.5000000e+00   5.0000000e-01   7.8277610e-05
   1.5000000e+00   1.0000000e+00   6.0421367e-05
   1.5000000e+00   1.5000000e+00   4.9194105e-05
   1.5000000e+00   2.0000000e+00   8.6880522e-05
   2.0000000e+00  -2.0000000e+00   1.0972325e-05
   2.0000000e+00  -1.5000000e+00   3.6624922e-05
   2.0000000e+00  -1.0000000e+00   8.3655611e-05
   2.0000000e+00  -5.0000000e-01   7.1705355e-05
   2.0000000e+00   0.0000000e+00   1.9389128e-05
   2.0000000e+00   5.0000000e-01   1.8421952e-04
   2.0000000e+00   1.0000000e+00   3.8257553e-04
   2.0000000e+00   1.5000000e+00   5.0598290e-04
   2.0000000e+00   2.0000000e+00   3.7076066e-04


==> data/DuffingSCLDMDError.dat <==
   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0000000e-01   1.4066495e-05   3.2996557e-04
   2.0000000e-01   4.8304333e-05   2.9623794e-04
   3.0000000e-01   6.6233565e-05   6.9477284e-05
   4.0000000e-01   6.4098958e-05  -6.5445415e-05
   5.0000000e-01   5.8612061e-05   2.4942806e-06
   6.0000000e-01   6.7304167e-05   1.6811940e-04
   7.0000000e-01   9.1145842e-05   3.3658904e-04
   8.0000000e-01   1.2917599e-04   4.3709498e-04
   9.0000000e-01   1.7451435e-04   4.7306493e-04
   1.0000000e+00   2.2114689e-04   4.6064559e-04
   1.1000000e+00   2.6477183e-04   4.1749575e-04
   1.2000000e+00   3.0435820e-04   3.6090503e-04
   1.3000000e+00   3.3913374e-04   2.9697911e-04
   1.4000000e+00   3.6730449e-04   2.3043698e-04
   1.5000000e+00   3.8721260e-04   1.6866493e-04
   1.6000000e+00   3.9733629e-04   1.2171652e-04
   1.7000000e+00   4.0430705e-04   8.6712425e-05
   1.8000000e+00   4.1201509e-04   5.4217459e-05
   1.9000000e+00   4.1837625e-04   2.6663881e-05
   2.0000000e+00   4.2163933e-04   6.1461304e-06
   2.1000000e+00   4.2023086e-04  -5.4894877e-06
   2.2000000e+00   4.1704768e-04  -1.3533083e-05
   2.3000000e+00   4.1510812e-04  -2.5987412e-05
   2.4000000e+00   4.1262652e-04  -3.9478235e-05
   2.5000000e+00   4.0840343e-04  -5.1507535e-05
   2.6000000e+00   4.0173146e-04  -6.0550765e-05
   2.7000000e+00   3.9463807e-04  -7.2377487e-05
   2.8000000e+00   3.8650433e-04  -8.6342496e-05
   2.9000000e+00   3.7740233e-04  -9.9197193e-05
   3.0000000e+00   3.6700955e-04  -1.0838193e-04
   3.1000000e+00   3.5583412e-04  -1.1457468e-04
   3.2000000e+00   3.4391241e-04  -1.1870858e-04
   3.3000000e+00   3.3164254e-04  -1.1974596e-04
   3.4000000e+00   3.1960173e-04  -1.1713107e-04
   3.5000000e+00   3.0820941e-04  -1.1098015e-04
   3.6000000e+00   2.9749965e-04  -1.0176955e-04
   3.7000000e+00   2.8762648e-04  -9.0004312e-05
   3.8000000e+00   2.7887493e-04  -7.6165002e-05
   3.9000000e+00   2.7176105e-04  -6.0971933e-05
   4.0000000e+00   2.6638533e-04  -4.5309157e-05
   4.1000000e+00   2.6256439e-04  -2.9492795e-05
   4.2000000e+00   2.6013478e-04  -1.4014911e-05
   4.3000000e+00   2.5928191e-04   4.0594155e-07
   4.4000000e+00   2.5983898e-04   1.3474403e-05
   4.5000000e+00   2.6158380e-04   2.5101535e-05
   4.6000000e+00   2.6438020e-04   3.5087637e-05
   4.7000000e+00   2.6810592e-04   4.3033851e-05
   4.8000000e+00   2.7255897e-04   4.9082275e-05
   4.9000000e+00   2.7751334e-04   5.3458839e-05
   5.0000000e+00   2.8281850e-04   5.6236650e-05
   5.1000000e+00   2.8828623e-04   5.7265722e-05
   5.2000000e+00   2.9377945e-04   5.6794784e-05
   5.3000000e+00   2.9919743e-04   5.5118809e-05
   5.4000000e+00   3.0440822e-04   5.2586083e-05
   5.5000000e+00   3.0939007e-04   4.9069668e-05
   5.6000000e+00   3.1391237e-04   4.4909521e-05
   5.7000000e+00   3.1794572e-04   4.0253662e-05
   5.8000000e+00   3.2148374e-04   3.5279837e-05
   5.9000000e+00   3.2453906e-04   3.0202544e-05
   6.0000000e+00   3.2707293e-04   2.5198886e-05
   6.1000000e+00   3.2912735e-04   2.0302957e-05
   6.2000000e+00   3.3075654e-04   1.5584040e-05
   6.3000000e+00   3.3195938e-04   1.1137849e-05
   6.4000000e+00   3.3267785e-04   7.1573240e-06
   6.5000000e+00   3.3299641e-04   3.6430523e-06
   6.6000000e+00   3.3300569e-04   5.3142576e-07
   6.7000000e+00   3.3275704e-04  -2.1750516e-06
   6.8000000e+00   3.3223990e-04  -4.3221455e-06
   6.9000000e+00   3.3151800e-04  -5.9786019e-06
   7.0000000e+00   3.3065660e-04  -7.2448964e-06
   7.1000000e+00   3.2970016e-04  -8.1685103e-06
   7.2000000e+00   3.2867373e-04  -8.6552475e-06
   7.3000000e+00   3.2761453e-04  -8.7766920e-06
   7.4000000e+00   3.2654612e-04  -8.6288806e-06
   7.5000000e+00   3.2550478e-04  -8.3115245e-06
   7.6000000e+00   3.2449408e-04  -7.7592681e-06
   7.7000000e+00   3.2359713e-04  -7.0328230e-06
   7.8000000e+00   3.2277719e-04  -6.1786673e-06
   7.9000000e+00   3.2201534e-04  -5.2601709e-06
   8.0000000e+00   3.2131042e-04  -4.3575955e-06
   8.1000000e+00   3.2070190e-04  -3.4033015e-06
   8.2000000e+00   3.2022857e-04  -2.4670632e-06
   8.3000000e+00   3.1985642e-04  -1.5682649e-06
   8.4000000e+00   3.1955588e-04  -7.0536295e-07
   8.5000000e+00   3.1931470e-04   1.1155697e-07
   8.6000000e+00   3.1916954e-04   8.2583726e-07
   8.7000000e+00   3.1910424e-04   1.4358937e-06
   8.8000000e+00   3.1909498e-04   1.9696602e-06
   8.9000000e+00   3.1911706e-04   2.4447570e-06
   9.0000000e+00   3.1918655e-04   2.8341867e-06
   9.1000000e+00   3.1929514e-04   3.1142978e-06
   9.2000000e+00   3.1943205e-04   3.3135616e-06
   9.3000000e+00   3.1958387e-04   3.4584109e-06
   9.4000000e+00   3.1974252e-04   3.5633933e-06
   9.5000000e+00   3.1990918e-04   3.5959115e-06
   9.6000000e+00   3.2007409e-04   3.5676894e-06
   9.7000000e+00   3.2023732e-04   3.4973811e-06
   9.8000000e+00   3.2039526e-04   3.4062746e-06
   9.9000000e+00   3.2054148e-04   3.3092999e-06
   1.0000000e+01   3.2067574e-04   3.1783392e-06


==> data/DuffingSCLDMDReconstruction.dat <==
   0.0000000e+00   2.0000000e+00  -2.0000000e+00   2.0000000e+00  -2.0000000e+00
   1.0000000e-01   1.7516892e+00  -2.8600301e+00   1.7516752e+00  -2.8603601e+00
   2.0000000e-01   1.4467783e+00  -3.1597635e+00   1.4467300e+00  -3.1600597e+00
   3.0000000e-01   1.1324552e+00  -3.0814486e+00   1.1323889e+00  -3.0815180e+00
   4.0000000e-01   8.3722168e-01  -2.7997532e+00   8.3715758e-01  -2.7996877e+00
   5.0000000e-01   5.7488949e-01  -2.4430028e+00   5.7483087e-01  -2.4430053e+00
   6.0000000e-01   3.4890975e-01  -2.0795820e+00   3.4884244e-01  -2.0797501e+00
   7.0000000e-01   1.5809843e-01  -1.7402113e+00   1.5800728e-01  -1.7405479e+00
   8.0000000e-01  -3.9735115e-04  -1.4355374e+00  -5.2652714e-04  -1.4359745e+00
   9.0000000e-01  -1.3015950e-01  -1.1653530e+00  -1.3033401e-01  -1.1658261e+00
   1.0000000e+00  -2.3451021e-01  -9.2645154e-01  -2.3473136e-01  -9.2691219e-01
   1.1000000e+00  -3.1636824e-01  -7.1493352e-01  -3.1663301e-01  -7.1535102e-01
   1.2000000e+00  -3.7821894e-01  -5.2713990e-01  -3.7852330e-01  -5.2750080e-01
   1.3000000e+00  -4.2234950e-01  -3.6048953e-01  -4.2268863e-01  -3.6078650e-01
   1.4000000e+00  -4.5085717e-01  -2.1305034e-01  -4.5122447e-01  -2.1328078e-01
   1.5000000e+00  -4.6561889e-01  -8.3477175e-02  -4.6600610e-01  -8.3645840e-02
   1.6000000e+00  -4.6829133e-01   2.8988232e-02  -4.6868867e-01   2.8866515e-02
   1.7000000e+00  -4.6042076e-01   1.2467184e-01  -4.6082507e-01   1.2458513e-01
   1.8000000e+00  -4.4376595e-01   2.0416222e-01  -4.4417797e-01   2.0410800e-01
   1.9000000e+00  -4.2000668e-01   2.6817850e-01  -4.2042505e-01   2.6815183e-01
   2.0000000e+00  -3.9066820e-01   3.1746049e-01  -3.9108983e-01   3.1745435e-01
   2.1000000e+00  -3.5712155e-01   3.5276892e-01  -3.5754178e-01   3.5277441e-01
   2.2000000e+00  -3.2062593e-01   3.7495185e-01  -3.2104298e-01   3.7496539e-01
   2.3000000e+00  -2.8249346e-01   3.8529705e-01  -2.8290857e-01   3.8532303e-01
   2.4000000e+00  -2.4388469e-01   3.8520570e-01  -2.4429731e-01   3.8524517e-01
   2.5000000e+00  -2.0577817e-01   3.7604332e-01  -2.0618658e-01   3.7609483e-01
   2.6000000e+00  -1.6897563e-01   3.5914343e-01  -1.6937736e-01   3.5920398e-01
   2.7000000e+00  -1.3417267e-01   3.3592810e-01  -1.3456731e-01   3.3600048e-01
   2.8000000e+00  -1.0193910e-01   3.0796299e-01  -1.0232560e-01   3.0804934e-01
   2.9000000e+00  -7.2685080e-02   2.7668661e-01  -7.3062482e-02   2.7678581e-01
   3.0000000e+00  -4.6677245e-02   2.4337999e-01  -4.7044254e-02   2.4348838e-01
   3.1000000e+00  -2.4050855e-02   2.0919347e-01  -2.4406690e-02   2.0930804e-01
   3.2000000e+00  -4.8400415e-03   1.7523720e-01  -5.1839539e-03   1.7535591e-01
   3.3000000e+00   1.1034505e-02   1.4243163e-01   1.0702863e-02   1.4255137e-01
   3.4000000e+00   2.3717393e-02   1.1150407e-01   2.3397791e-02   1.1162120e-01
   3.5000000e+00   3.3414620e-02   8.3011464e-02   3.3106410e-02   8.3122444e-02
   3.6000000e+00   4.0404800e-02   5.7348597e-02   4.0107301e-02   5.7450366e-02
   3.7000000e+00   4.4989636e-02   3.4752316e-02   4.4702010e-02   3.4842321e-02
   3.8000000e+00   4.7469858e-02   1.5326033e-02   4.7190983e-02   1.5402198e-02
   3.9000000e+00   4.8156466e-02  -9.4070794e-04   4.7884705e-02  -8.7973601e-04
   4.0000000e+00   4.7374640e-02  -1.4173803e-02   4.7108255e-02  -1.4128494e-02
   4.1000000e+00   4.5421187e-02  -2.4557012e-02   4.5158622e-02  -2.4527519e-02
   4.2000000e+00   4.2559296e-02  -3.2316529e-02   4.2299161e-02  -3.2302514e-02
   4.3000000e+00   3.9037136e-02  -3.7721125e-02   3.8777854e-02  -3.7721531e-02
   4.4000000e+00   3.5081642e-02  -4.1070794e-02   3.4821803e-02  -4.1084269e-02
   4.5000000e+00   3.0883704e-02  -4.2656936e-02   3.0622120e-02  -4.2682037e-02
   4.6000000e+00   2.6601599e-02  -4.2758142e-02   2.6337219e-02  -4.2793229e-02
   4.7000000e+00   2.2371017e-02  -4.1655000e-02   2.2102911e-02  -4.1698034e-02
   4.8000000e+00   1.8300651e-02  -3.9612587e-02   1.8028092e-02  -3.9661669e-02
   4.9000000e+00   1.4473182e-02  -3.6861562e-02   1.4195669e-02  -3.6915020e-02
   5.0000000e+00   1.0947461e-02  -3.3600604e-02   1.0664643e-02  -3.3656841e-02
   5.1000000e+00   7.7656542e-03  -3.0016427e-02   7.4773680e-03  -3.0073693e-02
   5.2000000e+00   4.9500140e-03  -2.6272793e-02   4.6562346e-03  -2.6329587e-02
   5.3000000e+00   2.5105580e-03  -2.2502801e-02   2.2113606e-03  -2.2557920e-02
   5.4000000e+00   4.4573712e-04  -1.8809096e-02   1.4132890e-04  -1.8861682e-02
   5.5000000e+00  -1.2549679e-03  -1.5274707e-02  -1.5643580e-03  -1.5323777e-02
   5.6000000e+00  -2.6133454e-03  -1.1968980e-02  -2.9272578e-03  -1.2013889e-02
   5.7000000e+00  -3.6569902e-03  -8.9395850e-03  -3.9749359e-03  -8.9798386e-03
   5.8000000e+00  -4.4142479e-03  -6.2184385e-03  -4.7357317e-03  -6.2537183e-03
   5.9000000e+00  -4.9142752e-03  -3.8219060e-03  -5.2388142e-03  -3.8521086e-03
   6.0000000e+00  -5.1897608e-03  -1.7561347e-03  -5.5168337e-03  -1.7813336e-03
   6.1000000e+00  -5.2755854e-03  -1.6062618e-05  -5.6047128e-03  -3.6365575e-05
   6.2000000e+00  -5.2039213e-03   1.4104355e-03  -5.5346779e-03   1.3948515e-03
   6.3000000e+00  -5.0041536e-03   2.5404775e-03  -5.3361130e-03   2.5293397e-03
   6.4000000e+00  -4.7047534e-03   3.3968769e-03  -5.0374313e-03   3.3897196e-03
   6.5000000e+00  -4.3325887e-03   4.0073687e-03  -4.6655851e-03   4.0037257e-03
   6.6000000e+00  -3.9108927e-03   4.3997828e-03  -4.2438984e-03   4.3992514e-03
   6.7000000e+00  -3.4594000e-03   4.6016332e-03  -3.7921571e-03   4.6038083e-03
   6.8000000e+00  -2.9958396e-03   4.6420002e-03  -3.3280795e-03   4.6463223e-03
   6.9000000e+00  -2.5352198e-03   4.5500482e-03  -2.8667378e-03   4.5560268e-03
   7.0000000e+00  -2.0895052e-03   4.3520724e-03  -2.4201618e-03   4.3593173e-03
   7.1000000e+00  -1.6678106e-03   4.0715267e-03  -1.9975107e-03   4.0796952e-03
   7.2000000e+00  -1.2773207e-03   3.7309913e-03  -1.6059944e-03   3.7396465e-03
   7.3000000e+00  -9.2290438e-04   3.3513343e-03  -1.2505189e-03   3.3601110e-03
   7.4000000e+00  -6.0767749e-04   2.9500997e-03  -9.3422361e-04   2.9587285e-03
   7.5000000e+00  -3.3311113e-04   2.5414854e-03  -6.5861591e-04   2.5497970e-03
   7.6000000e+00  -9.9550039e-05   2.1375236e-03  -4.2404412e-04   2.1452829e-03
   7.7000000e+00   9.4325248e-05   1.7487309e-03  -2.2927188e-04   1.7557637e-03
   7.8000000e+00   2.5076072e-04   1.3831351e-03  -7.2016471e-05   1.3893138e-03
   7.9000000e+00   3.7227783e-04   1.0465640e-03   5.0262496e-05   1.0518242e-03
   8.0000000e+00   4.6167350e-04   7.4264490e-04   1.4036308e-04   7.4700250e-04
   8.1000000e+00   5.2210083e-04   4.7341422e-04   2.0139892e-04   4.7681752e-04
   8.2000000e+00   5.5736482e-04   2.4016646e-04   2.3713626e-04   2.4263353e-04
   8.3000000e+00   5.7124367e-04   4.2570010e-05   2.5138725e-04   4.4138275e-05
   8.4000000e+00   5.6719964e-04  -1.2041622e-04   2.4764376e-04  -1.1971085e-04
   8.5000000e+00   5.4840066e-04  -2.5049114e-04   2.2908596e-04  -2.5060270e-04
   8.6000000e+00   5.1804370e-04  -3.5004867e-04   1.9887417e-04  -3.5087450e-04
   8.7000000e+00   4.7918985e-04  -4.2216369e-04   1.6008561e-04  -4.2359958e-04
   8.8000000e+00   4.3446608e-04  -4.6989332e-04   1.1537110e-04  -4.7186298e-04
   8.9000000e+00   3.8606085e-04  -4.9621012e-04   6.6943787e-05  -4.9865488e-04
   9.0000000e+00   3.3588433e-04  -5.0411870e-04   1.6697778e-05  -5.0695289e-04
   9.1000000e+00   2.8569051e-04  -4.9691407e-04  -3.3604638e-05  -5.0002836e-04
   9.2000000e+00   2.3687460e-04  -4.7765295e-04  -8.2557447e-05  -4.8096651e-04
   9.3000000e+00   1.9050921e-04  -4.4900920e-04  -1.2907466e-04  -4.5246761e-04
   9.4000000e+00   1.4736157e-04  -4.1329135e-04  -1.7238095e-04  -4.1685475e-04
   9.5000000e+00   1.0804529e-04  -3.7274133e-04  -2.1186389e-04  -3.7633724e-04
   9.6000000e+00   7.2918150e-05  -3.2945737e-04  -2.4715594e-04  -3.3302506e-04
   9.7000000e+00   4.2170315e-05  -2.8516956e-04  -2.7806701e-04  -2.8866694e-04
   9.8000000e+00   1.5851601e-05  -2.4124025e-04  -3.0454366e-04  -2.4464652e-04
   9.9000000e+00  -6.1273904e-06  -1.9867606e-04  -3.2666887e-04  -2.0198536e-04
   1.0000000e+01  -2.3958656e-05  -1.5840027e-04  -3.4463439e-04  -1.6157861e-04


==> data/DuffingSCLDMDVectorFieldError.dat <==
  -2.0000000e+00  -2.0000000e+00   3.7726625e-05
  -2.0000000e+00  -1.5000000e+00   2.7216983e-05
  -2.0000000e+00  -1.0000000e+00   2.7178877e-05
  -2.0000000e+00  -5.0000000e-01   8.5243319e-05
  -2.0000000e+00   0.0000000e+00   9.5454310e-05
  -2.0000000e+00   5.0000000e-01   4.1039469e-05
  -2.0000000e+00   1.0000000e+00   5.2985524e-05
  -2.0000000e+00   1.5000000e+00   1.4028412e-04
  -2.0000000e+00   2.0000000e+00   1.7056147e-04
  -1.5000000e+00  -2.0000000e+00   1.2380578e-04
  -1.5000000e+00  -1.5000000e+00   9.7432154e-05
  -1.5000000e+00  -1.0000000e+00   6.1015150e-05
  -1.5000000e+00  -5.0000000e-01   2.9439970e-05
  -1.5000000e+00   0.0000000e+00   1.5990773e-05
  -1.5000000e+00   5.0000000e-01   1.4785179e-05
  -1.5000000e+00   1.0000000e+00   7.1108756e-06
  -1.5000000e+00   1.5000000e+00   1.9217262e-05
  -1.5000000e+00   2.0000000e+00   5.8636733e-05
  -1.0000000e+00  -2.0000000e+00   6.6216165e-05
  -1.0000000e+00  -1.5000000e+00   6.1184567e-05
  -1.0000000e+00  -1.0000000e+00   4.9026634e-05
  -1.0000000e+00  -5.0000000e-01   3.1213941e-05
  -1.0000000e+00   0.0000000e+00   1.1081202e-05
  -1.0000000e+00   5.0000000e-01   2.7130217e-06
  -1.0000000e+00   1.0000000e+00   3.0209045e-06
  -1.0000000e+00   1.5000000e+00   5.5923379e-06
  -1.0000000e+00   2.0000000e+00   5.0237864e-06
  -5.0000000e-01  -2.0000000e+00   5.2812316e-05
  -5.0000000e-01  -1.5000000e+00   4.3946953e-05
  -5.0000000e-01  -1.0000000e+00   2.3831846e-05
  -5.0000000e-01  -5.0000000e-01   7.0140953e-07
  -5.0000000e-01   0.0000000e+00   1.8817272e-05
  -5.0000000e-01   5.0000000e-01   3.0406034e-05
  -5.0000000e-01   1.0000000e+00   3.4652574e-05
  -5.0000000e-01   1.5000000e+00   3.8055380e-05
  -5.0000000e-01   2.0000000e+00   4.6782993e-05
   0.0000000e+00  -2.0000000e+00   8.6628647e-05
   0.0000000e+00  -1.5000000e+00   7.5859929e-05
   0.0000000e+00  -1.0000000e+00   6.7883730e-05
   0.0000000e+00  -5.0000000e-01   5.6815816e-05
   0.0000000e+00   0.0000000e+00   4.1042817e-05
   0.0000000e+00   5.0000000e-01   2.1935480e-05
   0.0000000e+00   1.0000000e+00   3.1134827e-06
   0.0000000e+00   1.5000000e+00   1.1956303e-05
   0.0000000e+00   2.0000000e+00   2.8423390e-05
   5.0000000e-01  -2.0000000e+00   7.3773812e-05
   5.0000000e-01  -1.5000000e+00   5.5935246e-05
   5.0000000e-01  -1.0000000e+00   3.1971420e-05
   5.0000000e-01  -5.0000000e-01   5.1918774e-06
   5.0000000e-01   0.0000000e+00   1.8789755e-05
   5.0000000e-01   5.0000000e-01   3.7494994e-05
   5.0000000e-01   1.0000000e+00   5.1261359e-05
   5.0000000e-01   1.5000000e+00   6.1105281e-05
   5.0000000e-01   2.0000000e+00   7.1525785e-05
   1.0000000e+00  -2.0000000e+00   3.6073877e-05
   1.0000000e+00  -1.5000000e+00   4.1012593e-05
   1.0000000e+00  -1.0000000e+00   5.1674299e-05
   1.0000000e+00  -5.0000000e-01   5.2690293e-05
   1.0000000e+00   0.0000000e+00   3.5841841e-05
   1.0000000e+00   5.0000000e-01   6.8921996e-06
   1.0000000e+00   1.0000000e+00   2.0997900e-05
   1.0000000e+00   1.5000000e+00   3.8438144e-05
   1.0000000e+00   2.0000000e+00   4.5930972e-05
   1.5000000e+00  -2.0000000e+00   1.9922252e-05
   1.5000000e+00  -1.5000000e+00   3.6671720e-06
   1.5000000e+00  -1.0000000e+00   9.8321128e-06
   1.5000000e+00  -5.0000000e-01   2.0268046e-06
   1.5000000e+00   0.0000000e+00   4.0271761e-05
   1.5000000e+00   5.0000000e-01   8.6279750e-05
   1.5000000e+00   1.0000000e+00   1.1728144e-04
   1.5000000e+00   1.5000000e+00   1.2012072e-04
   1.5000000e+00   2.0000000e+00   9.4061493e-05
   2.0000000e+00  -2.0000000e+00   1.6025618e-04
   2.0000000e+00  -1.5000000e+00   1.0731198e-04
   2.0000000e+00  -1.0000000e+00   6.6795969e-05
   2.0000000e+00  -5.0000000e-01   3.7552247e-05
   2.0000000e+00   0.0000000e+00   2.2009724e-06
   2.0000000e+00   5.0000000e-01   6.6318210e-05
   2.0000000e+00   1.0000000e+00   1.3827451e-04
   2.0000000e+00   1.5000000e+00   1.8223595e-04
   2.0000000e+00   2.0000000e+00   1.8629651e-04

